Accelerating Column Generation in Highly Degenerate Integer Programming Problems with Template Pricing

We propose a new pricing strategy for column generation (CG), referred to as Template pricing. This method is motivated by the desire to coordinate solutions of different pricing subproblems in order to accelerate the convergence of the CG process and simultaneously obtain good quality integer feasible solutions. Instead of finding a column with the optimal reduced cost, Template pricing tries to maximize the similarity of columns with a given template vector, while restricting the search to columns with suitable reduced cost. We present an exact and heuristic method (based on Lagrangian relaxation) to efficiently solve the Template pricing problem. We conduct extensive computational experiments on benchmark instances of the Generalized Assignment Problem (GAP). Our results demonstrate that Template pricing can significantly accelerate the CG algorithm, especially in the presence of significant degeneracy, where several benchmark GAP instances solved over 1000x faster than Dantzig pricing, and over 100x with adaptive dual-smoothing. Template pricing allows us to achieve CG optimal bounds on all 1735 ISA instances, finding stronger bounds in 43% and improved integer solutions in 9% of these instances than previously released.

==> a05200-dantzig-age-sweep-smoothed.tsv <==
age_limit	time
1	1000.005945
2	1000.006127
3	1000.006149
4	1000.006167
5	1000.006999
6	1000.00838
7	1000.00916
8	1000.008743
9	1000.008627
10	1000.008593
11	1000.008848
12	1000.009313
13	1000.009767
14	1000.011879
15	1000.012965
16	1000.013587
17	1000.01307
18	1000.011973
19	1000.011142
20	1000.01167
21	1000.012612
22	1000.013794
23	1000.01363
24	1000.014427
25	1000.016547
26	1000.018289
27	1000.018802
28	1000.019732
29	1000.018434
30	1000.018486
31	1000.017704
32	1000.019885
33	1000.020998
34	1000.021224
35	1000.022064
36	1000.022936
37	1000.025151
38	1000.025829
39	1000.021145
40	1000.019649
41	1000.019932
42	1000.022107
43	1000.023855
44	1000.028184
45	1000.028886
46	1000.029345
47	1000.026802
48	1000.025378
49	1000.0259
50	988.4816721
51	976.9338527
52	953.8413951
53	976.9323682
54	988.4799222
55	1000.028345
56	1000.028924
57	1000.031483
58	1000.0331
59	1000.036557
60	1000.035754
61	1000.032518
62	1000.026746
63	994.0625607
64	988.1001115
65	976.1811692
66	988.1070019
67	982.9738744
68	977.8468791
69	938.1648945
70	942.8492488
71	918.9391213
72	948.2284941
73	948.9275291
74	912.5433129
75	908.3284825
76	847.5445395
77	825.7897346
78	800.5961435
79	791.0965345
80	809.4782059
81	807.7440117
82	806.7288169
83	756.3547122
84	724.6905794
85	679.2632183
86	637.8679257
87	521.0801596
88	499.034777
89	508.2411689
90	618.0242673
91	600.5777389
92	572.8982158
93	540.2781712
94	478.5632053
95	488.9923958
96	400.7550057
97	407.7408102
98	354.9116865
99	439.556488
100	538.9044664
101	626.3781207
102	518.7055471
103	429.5856775
104	329.1749457
105	317.0859953
106	320.045018
107	313.5524252
108	335.4866409
109	310.1880124
110	326.2802357
111	309.423361
112	318.9469456
113	304.8671613
114	300.1463678
115	287.656701
116	285.5874414
117	261.4863246
118	264.3659897
119	245.804868
120	254.1189463
121	265.3317119
122	254.2998876
123	238.4590104
124	228.8784485
125	229.9590727
126	235.7076313
127	240.7568156
128	238.2043311
129	239.2361285
130	228.4221166
131	226.6354678
132	220.3982384
133	228.5787157
134	229.9381335
135	241.3161924
136	237.7369911
137	228.5842484
138	221.3288621
139	220.5929885
140	224.6551075
141	229.7715267
142	226.8135031
143	224.9622722
144	223.8854352
145	228.7901131
146	232.4507335
147	236.2435596
148	240.8162597
149	251.7888245
150	241.2168634
151	235.4065762
152	232.3238663
153	237.4112819
154	235.5424069
155	235.469728
156	231.1277223
157	233.0093267
158	234.4079755
159	233.5167802
160	232.5840155
161	232.740064
162	232.2619455
163	232.2092475
164	231.2386155
165	235.6464536
166	236.7800074
167	239.822539
168	234.2438701
169	234.7688956
170	236.2737219
171	238.9933324
172	237.5638024
173	239.235511
174	239.7788367
175	242.3738823
176	239.0358001
177	238.875312
178	235.0237144
179	236.459717
180	237.336303
181	238.9592156
182	239.5135596
183	240.2937655
184	242.0398635
185	243.4250821
186	246.2888041
187	246.5822199
188	250.9887672
189	249.5234591
190	250.2248072
191	246.067899
192	246.320653
193	250.4995969
194	248.7272783
195	249.3882896
196	247.4743668
197	247.658664
198	248.7000743
199	249.103613
200	250.4402289
201	251.1259507
202	252.4110267
203	257.472955
204	256.162389
205	256.8129554
206	253.4481574
207	252.8336646
208	254.0826573
209	254.3343949
210	254.4656301
211	256.093566
212	256.2902703
213	258.9591317
214	258.5797669
215	263.5737768
216	259.6009832
217	257.9644241
218	255.6533549
219	255.0167285
220	256.8142838
221	258.9558915
222	258.1851564
223	258.4312375
224	255.1231258
225	255.8622296
226	257.2856465
227	259.9160858
228	261.6076035
229	262.7243625
230	261.7945464
231	260.6710532
232	257.079516
233	258.5371556
234	260.240451
235	262.6304514
236	258.6258378
237	255.7499093
238	252.0922622
239	253.0911318
240	253.3516369
241	258.1721267
242	258.4521966
243	257.3587532
244	254.9399781
245	255.8181093
246	257.3507383
247	260.913603
248	263.1197678
249	260.0368222
250	257.7269584


==> a05200-dantzig-age-sweep.tsv <==
replication	age_limit	time	lpiters	lpiters_per_second	lpiters_per_column	timeout
1	1	1000.003935	875238	904.584049	2.910100106	1
2	1	1000.010058	896241	927.2967256	2.90779598	1
3	1	1000.003838	872352	902.8327934	2.887458039	1
4	1	1000.002298	874297	905.147973	2.914961994	1
5	1	1000.008122	901412	933.1593309	2.947101015	1
1	2	1000.008866	1191600	1231.809712	3.773969772	1
2	2	1000.005386	1200684	1241.332834	3.859022604	1
3	2	1000.002391	1201221	1242.325294	3.794127276	1
4	2	1000.003822	1168329	1207.822664	3.751365437	1
5	2	1000.000197	1206327	1247.199714	3.83768754	1
1	3	1000.007064	1498737	1548.009884	4.79783794	1
2	3	1000.011507	1559519	1611.528597	4.855167399	1
3	3	1000.002754	1491081	1540.5262	4.703794876	1
4	3	1000.011041	1541959	1593.063948	4.865562961	1
5	3	1000.00878	1574861	1626.918539	4.965605609	1
1	4	1000.001703	1824254	1883.127911	5.848931976	1
2	4	1000.001356	1788226	1846.89794	5.808794735	1
3	4	1000.011107	1811885	1870.697297	5.779750158	1
4	4	1000.003632	1761830	1820.455938	5.714408528	1
5	4	1000.009248	1804808	1863.022288	5.753478847	1
1	5	1000.00448	2122610	2187.626347	6.853832203	1
2	5	1000.001147	2163518	2232.392386	7.069493043	1
3	5	1000.001916	2052763	2115.786885	6.699939492	1
4	5	1000.001569	2102754	2168.243711	6.975775363	1
5	5	1000.009206	2117513	2184.088718	6.745370806	1
1	6	1000.01089	2338588	2410.412652	7.914832725	1
2	6	1000.007518	2362870	2435.313417	7.685197256	1
3	6	1000.016081	2419833	2489.372864	7.994792748	1
4	6	1000.013983	2428650	2502.859357	8.020556101	1
5	6	1000.005479	2423711	2497.086573	7.967386278	1
1	7	1000.006757	2723203	2804.195866	9.355306282	1
2	7	1000.008838	2570823	2646.96863	8.942575325	1
3	7	1000.013106	2707381	2785.462018	9.474870775	1
4	7	1000.006525	2640583	2717.29723	9.063391773	1
5	7	1000.008302	2538678	2617.368903	8.64718463	1
1	8	1000.000823	2842075	2920.802494	10.17826653	1
2	8	1000.01062	2855298	2936.744542	10.08246349	1
3	8	1000.00745	2959990	3041.340912	10.70138757	1
4	8	1000.004448	2921811	3000.345071	10.67707403	1
5	8	1000.011832	2979834	3061.958618	10.67545856	1
1	9	1000.012533	3167541	3254.819442	11.76325477	1
2	9	1000.015619	3049142	3131.155054	11.79103521	1
3	9	1000.001275	3219596	3306.504512	11.29854774	1
4	9	1000.001337	3074058	3160.023686	11.31294957	1
5	9	1000.014649	3090085	3177.252951	11.30817102	1
1	10	1000.004969	3260423	3346.804489	12.19609429	1
2	10	1000.010428	3329984	3416.176648	12.76114529	1
3	10	1000.005218	3247160	3333.028254	12.41543738	1
4	10	1000.016531	3281632	3366.89444	12.37513609	1
5	10	1000.007159	3336039	3422.595106	12.68638143	1
1	11	1000.009444	3410099	3500.459181	13.12752288	1
2	11	1000.009998	3525779	3613.233135	13.84930673	1
3	11	1000.002982	3487344	3573.474139	13.76830818	1
4	11	1000.01646	3404719	3490.473934	13.27866519	1
5	11	1000.000561	3298403	3384.883274	12.95609504	1
1	12	1000.007066	3665906	3754.327447	14.8866409	1
2	12	1000.022585	3659410	3750.371318	14.67483149	1
3	12	1000.000078	3548475	3635.81526	13.56526265	1
4	12	1000.005451	3470258	3557.6089	13.51494976	1
5	12	1000.018611	3522085	3612.614282	14.05556205	1
1	13	1000.009171	3637429	3726.06016	15.02954852	1
2	13	1000.01227	3826551	3917.465161	16.37211814	1
3	13	1000.001907	3655168	3745.888447	14.51796694	1
4	13	1000.01265	3575092	3665.828533	14.55727073	1
5	13	1000.002574	3539439	3623.978923	15.00450532	1
1	14	1000.02123	3907508	3999.446492	16.57011664	1
2	14	1000.018397	3668795	3755.857309	15.91612604	1
3	14	1000.017815	3594429	3678.017389	15.50506759	1
4	14	1000.001588	3904206	3988.824928	16.97423945	1
5	14	1000.020962	3732469	3818.125414	16.16909212	1
1	15	1000.016483	3917539	4006.853897	17.19521108	1
2	15	1000.009472	3859421	3946.62265	17.11935744	1
3	15	1000.018215	3935936	4019.005635	17.11440156	1
4	15	1000.01224	3932168	4017.435251	17.70876886	1
5	15	1000.016964	3849418	3934.297727	16.85395845	1
1	16	1000.017509	3955267	4038.619577	18.21268049	1
2	16	1000.009435	3820274	3905.550328	17.4629889	1
3	16	1000.025207	3957865	4041.556274	18.61854825	1
4	16	1000.012587	4099989	4184.460918	19.58649494	1
5	16	1000.02233	3839395	3926.695919	17.22124334	1
1	17	1000.003672	3897279	3978.958617	17.94842875	1
2	17	1000.01983	3911889	3994.490522	18.68189636	1
3	17	1000.01877	4084223	4173.632594	19.02659527	1
4	17	1000.022468	4089794	4176.974978	18.72286674	1
5	17	1000.0069	4136852	4225.007159	19.81333724	1
1	18	1000.014272	4024165	4108.85238	19.16490049	1
2	18	1000.001128	4238368	4323.969944	20.59288088	1
3	18	1000.031851	4171038	4254.995529	19.02640628	1
4	18	1000.007574	3950455	4031.869204	19.21849289	1
5	18	1000.017186	4056819	4141.317325	19.35096302	1
1	19	1000.012262	4085938	4171.006112	19.9936675	1
2	19	1000.007021	4193061	4277.753307	20.5303169	1
3	19	1000.01514	4282096	4366.5844	21.07007598	1
4	19	1000.001514	4176108	4257.195818	21.44168003	1
5	19	1000.005165	4070866	4150.108254	21.16019045	1
1	20	1000.003701	4113756	4196.454573	20.86002837	1
2	20	1000.007288	4259214	4347.064225	21.71508039	1
3	20	1000.001398	4294563	4374.727399	21.78738824	1
4	20	1000.01286	4293408	4375.079428	22.32126	1
5	20	1000.022765	4259909	4343.290572	22.24408692	1
1	21	1000.000963	4181908	4261.77485	22.08414472	1
2	21	1000.001479	4115837	4196.156047	21.5075641	1
3	21	1000.012541	4217451	4293.21147	22.78872991	1
4	21	1000.021231	4279277	4358.447723	22.11716086	1
5	21	1000.001156	4275024	4355.413194	22.23766208	1
1	22	1000.034038	4181676	4259.227286	22.63542548	1
2	22	1000.019027	4319748	4399.891128	23.13071678	1
3	22	1000.004004	4397492	4475.119832	24.3108913	1
4	22	1000.016111	4203377	4285.83188	22.68977428	1
5	22	1000.026425	4315834	4395.140146	22.81703352	1
1	23	1000.008184	4137398	4212.916204	23.11607877	1
2	23	1000.008607	4206779	4277.901956	24.10978113	1
3	23	1000.031075	4246536	4321.113269	24.15393821	1
4	23	1000.011391	4246053	4320.255976	23.52968371	1
5	23	1000.003111	4259215	4337.003592	23.08725704	1
1	24	1000.015203	4179646	4254.460332	23.07300964	1
2	24	1000.015921	4335505	4409.362734	26.05290944	1
3	24	1000.004986	4470979	4546.130404	24.87007922	1
4	24	1000.014431	4362801	4436.761422	25.07596509	1
5	24	1000.029629	4405096	4482.381586	25.20376698	1
1	25	1000.023203	4338164	4412.152048	25.49825057	1
2	25	1000.025129	4331638	4404.903249	24.71383589	1
3	25	1000.021084	4395170	4467.75344	26.39222833	1
4	25	1000.006112	4256920	4335.704852	24.67850693	1
5	25	1000.031752	4291064	4364.354234	24.76218036	1
1	26	1000.00633	4475246	4546.849222	27.90763299	1
2	26	1000.030882	4247037	4321.846371	24.73497455	1
3	26	1000.001834	4334570	4403.379976	27.52738671	1
4	26	1000.031506	4370646	4445.00382	25.70728782	1
5	26	1000.030419	4391869	4468.320125	25.6305919	1
1	27	1000.029651	4283780	4356.980421	25.38143741	1
2	27	1000.01737	4339618	4410.876195	26.43124281	1
3	27	1000.003561	4277100	4349.306429	25.89050897	1
4	27	1000.029751	4391647	4462.44025	27.21472522	1
5	27	1000.005014	4499145	4572.084623	28.42468483	1
1	28	1000.022844	4521493	4596.022786	27.21643678	1
2	28	1000.034213	4346406	4418.668399	26.28996328	1
3	28	1000.031296	4381716	4451.551915	27.78723657	1
4	28	1000.022856	4461959	4535.222485	27.82495747	1
5	28	1000.022378	4318539	4382.369594	27.61998538	1
1	29	1000.020258	4340076	4408.798669	28.6270588	1
2	29	1000.036548	4440497	4510.175747	27.13946879	1
3	29	1000.014411	4355796	4426.368758	26.39832929	1
4	29	1000.017813	4363023	4431.824748	27.65191711	1
5	29	1000.017722	4286198	4353.486427	26.79738523	1
1	30	1000.015825	4322949	4388.575851	27.75041739	1
2	30	1000.000653	4375524	4444.080749	28.39431617	1
3	30	1000.004508	4387812	4450.646901	28.89099732	1
4	30	1000.016459	4350675	4421.135539	28.42255726	1
5	30	1000.046513	4444186	4512.551851	27.32671352	1
1	31	1000.032765	4357163	4424.01976	29.07073051	1
2	31	1000.012859	4347344	4413.421428	28.46548061	1
3	31	1000.00468	4477490	4543.991018	29.01538276	1
4	31	1000.012601	4526029	4591.31706	30.75389611	1
5	31	1000.009426	4425909	4492.322366	29.38945596	1
1	32	1000.005641	4358616	4418.57528	31.14809817	1
2	32	1000.01724	4393808	4456.175148	30.61841189	1
3	32	1000.056723	4509079	4571.139185	30.59284151	1
4	32	1000.023263	4579303	4644.96069	31.17119571	1
5	32	1000.024474	4402096	4463.786226	31.62900083	1
1	33	1000.032173	4326846	4391.792829	30.10311472	1
2	33	1000.028689	4346160	4408.792063	30.80162128	1
3	33	1000.000063	4403743	4466.421802	31.12655929	1
4	33	1000.003538	4375288	4439.642311	30.08494141	1
5	33	1000.037396	4511053	4573.135728	33.11215494	1
1	34	1000.027661	4372617	4429.588857	33.75307353	1
2	34	1000.025042	4427718	4488.392366	32.12021945	1
3	34	1000.022668	4487136	4550.847879	30.12182882	1
4	34	1000.018572	4265622	4325.445156	30.95207877	1
5	34	1000.020131	4406547	4465.737959	33.70227676	1
2	35	1000.0492	4394192	4454.354345	32.25497876	1
3	35	1000.014689	4425391	4485.709174	32.36339577	1
4	35	1000.021556	4370556	4432.942929	31.25331861	1
5	35	1000.024509	4578149	4643.896139	31.71585926	1
1	36	1000.019581	4430536	4489.22116	34.10816768	1
2	36	1000.00744	4460533	4518.151413	32.65946984	1
3	36	1000.023134	4369815	4429.633223	32.0434901	1
4	36	1000.019993	4451136	4509.244807	35.47483102	1
5	36	1000.014812	4519413	4580.454249	36.27166961	1
1	37	1000.023074	4332110	4392.046221	31.32589518	1
2	37	1000.013467	4290512	4349.588555	31.55258744	1
3	37	1000.011483	4467919	4524.713984	32.96524054	1
4	37	1000.005538	4408719	4465.926007	34.16661608	1
5	37	1000.045978	4413527	4468.797395	33.89445994	1
1	38	1000.044745	4427191	4484.971457	34.20622626	1
2	38	1000.054295	4476663	4534.358881	32.74165849	1
3	38	1000.002387	4342013	4403.082602	30.61961886	1
4	38	1000.059412	4412283	4465.43454	36.09323355	1
5	38	1000.05036	4446492	4500.359653	36.2848746	1
1	39	1000.023513	4382413	4439.893185	33.15532464	1
2	39	1000.041708	4521878	4578.479939	34.81387076	1
3	39	1000.023923	4394697	4450.511898	34.4814687	1
4	39	1000.006923	4418289	4473.70532	36.41811802	1
5	39	1000.0246	4416296	4473.534802	33.39861538	1
1	40	1000.030361	4443772	4502.946585	33.94864331	1
2	40	1000.003672	4336229	4390.3536	33.7569219	1
3	40	1000.022011	4371625	4426.478295	34.64988686	1
4	40	1000.009932	4420590	4476.866445	35.48877669	1
5	40	1000.025341	4411333	4459.583441	38.91461244	1
1	41	1000.004258	4408896	4458.160722	40.48100392	1
2	41	1000.033468	4252857	4303.999846	35.72616318	1
3	41	1000.033971	4396868	4449.138116	38.57969785	1
4	41	1000.023068	4422669	4473.036161	38.51583138	1
5	41	1000.039032	4364109	4417.983155	34.75938011	1
1	42	1000.035844	4428404	4480.237127	37.80563259	1
2	42	1000.020482	4570004	4625.639063	37.29170994	1
3	42	1000.024354	4398822	4454.666578	36.18266313	1
4	42	1000.037655	4463376	4513.851166	39.8800573	1
5	42	1000.011437	4422901	4473.502527	39.45199711	1
1	43	1000.046313	4434927	4489.085918	38.91323289	1
2	43	1000.002261	4458450	4510.519222	37.66639589	1
3	43	1000.014334	4716797	4771.285689	37.39618041	1
4	43	1000.02153	4473017	4528.529985	36.94718633	1
5	43	1000.024198	4488353	4541.882101	37.99797566	1
1	44	1000.048325	4367522	4418.410513	36.67946976	1
2	44	1000.029513	4458701	4509.123493	39.27019725	1
3	44	1000.01278	4527836	4580.604245	38.56646057	1
4	44	1000.0686	4451628	4503.079579	39.53644192	1
1	45	1000.019057	4348948	4403.057878	37.27824793	1
2	45	1000.01249	4431127	4480.810618	38.86963298	1
3	45	1000.053451	4595405	4648.303169	40.17808235	1
4	45	1000.022917	4434700	4485.395428	40.65967441	1
5	45	1000.026778	4450968	4499.849055	39.46474464	1
1	46	1000.021869	4376858	4424.552365	40.65727886	1
2	46	1000.038647	4538491	4583.383625	43.95538188	1
3	46	1000.042159	4501691	4552.126992	39.67411916	1
4	46	1000.046793	4470653	4522.088574	39.98085821	1
5	46	1000.037785	4321934	4372.680642	37.86816303	1
1	47	1000.018913	4259771	4309.352684	38.5516727	1
2	47	1000.024459	4466119	4512.080783	42.51051079	1
3	47	1000.024321	4620454	4672.603781	40.71777528	1
4	47	1000.01926	4309141	4356.770729	41.87416802	1
5	47	1000.057224	4492933	4538.467934	42.93776072	1
1	48	1000.019332	4329267	4376.551685	42.31699092	1
2	48	1000.031305	4380521	4427.770881	40.86438263	1
3	48	1000.009798	4642363	4691.552516	41.39455334	1
4	48	1000.003167	4371468	4419.094727	42.31971531	1
5	48	1000.016639	4439722	4487.917	40.63574354	1
1	49	1000.013264	4431810	4478.026855	42.39523869	1
2	49	1000.022631	4443427	4486.421281	46.24263689	1
3	49	1000.031678	4639048	4687.661677	43.1954582	1
4	49	1000.03541	4329861	4382.543485	37.32334664	1
5	49	1000.01986	4338298	4383.252307	41.45318625	1
1	50	1000.029112	4309139	4357.116455	40.65896532	1
2	50	1000.02581	4336728	4381.621839	41.22129092	1
3	50	1000.048481	4600301	4646.374369	44.4065432	1
4	50	1000.019567	4380006	4428.123804	40.85885854	1
5	50	1000.043437	4331614	4377.016225	41.72034902	1
1	51	1000.014394	4367673	4414.405093	41.39713153	1
2	51	1000.026917	4565594	4608.485209	47.02023426	1
3	51	1000.014403	4392121	4439.981725	41.5590389	1
4	51	1000.00524	4404756	4452.583443	41.94134727	1
5	51	1000.035395	4478439	4525.557649	41.64243398	1
1	52	1000.019183	4453738	4500.838942	43.46830534	1
2	52	1000.055349	4345861	4393.901414	40.84587044	1
3	52	1000.003755	4540294	4586.837994	41.73883815	1
4	52	1000.038323	4370046	4415.304572	42.99098149	1
5	52	331.493465	1404311	4285.909498	36.19754365	0
1	53	1000.022913	4436473	4486.482383	40.49254889	1
2	53	1000.03414	4402868	4445.087939	45.4863824	1
3	53	1000.00171	4523700	4572.60278	42.49896586	1
4	53	1000.042452	4363634	4407.934633	44.93371603	1
5	53	1000.039766	4286996	4335.389201	39.89286793	1
1	54	1000.009602	4268149	4310.40695	47.97545675	1
2	54	1000.005195	4429307	4473.028451	42.89942469	1
3	54	1000.003771	4624640	4671.506737	45.44481844	1
4	54	1000.049728	4305521	4346.416652	45.69320176	1
5	54	1000.071143	4455862	4497.867722	46.66869286	1
1	55	1000.0302	4386129	4430.780017	44.81673899	1
2	55	1000.043012	4350738	4390.626482	47.1173282	1
3	55	1000.014297	4698325	4748.078625	41.94058396	1
4	55	1000.030769	4359523	4404.792813	42.62307581	1
5	55	1000.045031	4445643	4488.256455	45.11948227	1
1	56	1000.002143	4390236	4434.335757	47.42574831	1
2	56	1000.023666	4322476	4359.681834	51.84160126	1
3	56	1000.001038	4910067	4954.143829	46.99659548	1
4	56	1000.014324	4369089	4408.02775	50.13775186	1
5	56	1000.036641	4241670	4283.906819	44.53609304	1
1	57	1000.028737	4270365	4312.52064	45.62485694	1
2	57	1000.017193	4336961	4379.583859	44.94914065	1
3	57	1000.024736	4956734	5002.746698	46.90226719	1
4	57	1000.06335	4439577	4479.19571	47.8664956	1
5	57	1000.010565	4448432	4487.068541	51.29721952	1
1	58	1000.007683	4319487	4359.098934	48.78593775	1
2	58	1000.087926	4362583	4400.840115	52.42356178	1
3	58	1000.008313	4953873	4997.457814	49.37354024	1
4	58	1000.021042	4225271	4267.428202	44.00457284	1
5	58	1000.008764	4352605	4395.016971	47.15558825	1
1	59	1000.019021	4323320	4363.11975	50.16703612	1
2	59	1000.078774	4387207	4430.569753	47.09340298	1
3	59	1000.012566	5029729	5075.639556	51.10584003	1
4	59	1000.065974	4462221	4503.254502	49.75598359	1
5	59	1000.04009	4271530	4312.720631	46.69431792	1
1	60	1000.037749	4349778	4389.280958	50.57105544	1
2	60	1000.031095	4450441	4492.52746	49.87966508	1
3	60	1000.018918	4982668	5025.255756	51.88270115	1
4	60	1000.036257	4175152	4215.935842	45.71165435	1
5	60	1000.034224	4376782	4413.928007	51.75437785	1
1	61	1000.087353	4369018	4407.562282	51.87179583	1
2	61	1000.002956	4282376	4323.293112	47.60955151	1
3	61	1000.016466	4875329	4922.815875	47.72889449	1
4	61	1000.002584	4329427	4366.537913	51.98335808	1
5	61	1000.048414	4317249	4356.274889	52.79269566	1
1	62	1000.051896	4215123	4253.638772	49.29727364	1
2	62	1000.032218	4291331	4329.749949	51.79416259	1
3	62	1000.00557	4968861	5012.731595	50.6880331	1
4	62	1000.000688	4278452	4316.209602	49.10830148	1
5	62	1000.006337	4252945	4291.111653	50.25055289	1
1	63	1000.053875	4460146	4498.638392	54.23288719	1
2	63	1000.033475	4150818	4192.182576	46.6337208	1
3	63	1000.01327	4996052	5034.642758	59.27478762	1
4	63	1000.010712	4351152	4391.638121	48.05569466	1
5	63	1000.031748	4392612	4430.811394	51.09829501	1
1	64	1000.003953	4305963	4346.158613	48.2352515	1
2	64	1000.000713	4403472	4438.358765	55.38232723	1
3	64	1000.023105	4996609	5041.78137	48.71877362	1
4	64	1000.00547	4372149	4411.334901	50.06366647	1
5	64	1000.000327	4191177	4229.191396	50.29930971	1
1	65	1000.074296	4369611	4408.319048	51.12582806	1
2	65	1000.077912	4204709	4241.064174	50.54054523	1
3	65	1000.019958	4952815	4999.678607	46.84299284	1
4	65	1000.077332	4225297	4263.066774	48.07816019	1
5	65	1000.031203	4360719	4395.240662	54.47090384	1
1	66	1000.060465	4159239	4195.450026	51.3057817	1
2	66	1000.057423	4263887	4300.266177	52.31244333	1
3	66	1000.040068	5146626	5189.70783	54.46745178	1
4	66	1000.048881	4245272	4283.413402	51.19681199	1
5	66	1000.046883	4224110	4260.591305	51.93588013	1
1	67	1000.007068	4429279	4466.769125	54.15715586	1
2	67	1000.018869	4385571	4425.603335	50.49312405	1
3	67	1000.007044	5183412	5222.111896	58.66128265	1
4	67	1000.028752	4264759	4301.050958	51.33903649	1
5	67	1000.008841	4232241	4270.562345	49.56047825	1
1	68	1000.065866	4155468	4193.156193	50.96051152	1
2	68	1000.041056	4267250	4306.64175	50.15564663	1
3	68	1000.011414	5282371	5326.897111	55.2726876	1
4	68	1000.028157	4339565	4377.767933	49.76160644	1
5	68	1000.013451	4397853	4434.168695	55.47934385	1
1	69	1000.03623	4290298	4326.894667	52.90360833	1
2	69	1000.019423	4153255	4190.891739	49.71243348	1
3	69	1000.03686	5357200	5402.558177	52.88644428	1
4	69	347.156855	1467727	4273.099792	40.69457771	0
5	69	1000.024456	4327114	4360.128329	60.68353352	1
1	70	1000.044119	4175508	4212.073435	51.39239615	1
2	70	1000.079945	4290059	4327.642843	54.36905444	1
3	70	1000.032119	5365268	5406.114133	60.65071131	1
4	70	1000.034597	4213716	4248.340146	52.88031405	1
5	70	1000.030179	4280624	4317.104252	51.33335752	1
1	71	671.143327	2788377	4197.81514	45.10277786	0
2	71	1000.00627	4316428	4352.070311	56.88550977	1
3	71	1000.003093	5292634	5334.57858	53.218515	1
4	71	1000.002459	4205265	4237.623608	56.6818101	1
5	71	263.835059	1094677	4204.22346	35.44985127	0
1	72	1000.07599	4163725	4195.917159	58.88635997	1
2	72	1000.035976	4361831	4396.043082	57.75772642	1
3	72	1000.018731	5378947	5419.375405	60.8201299	1
4	72	1000.014874	4169075	4200.475685	56.12558509	1
5	72	1000.012777	4292514	4328.603336	54.94380144	1
1	73	1000.042997	4210953	4243.050476	59.57567574	1
2	73	1000.082738	4209126	4245.330279	52.37640084	1
3	73	1000.01121	5329166	5374.515013	52.36648135	1
4	73	1000.052641	4218074	4253.243998	52.09121791	1
5	73	1000.008733	4294859	4328.218811	56.65729958	1
1	74	1000.014932	4116006	4150.599219	52.38523577	1
2	74	1000.03167	4286015	4319.175539	59.20534484	1
3	74	1000.021546	5602245	5644.533171	61.90015457	1
4	74	1000.034255	4300400	4336.001814	55.60625967	1
5	74	256.845969	1028431	4052.667516	36.13534469	0
1	75	1000.000895	4203654	4235.131262	59.40089759	1
2	75	1000.011343	4267081	4302.10327	54.28418576	1
3	75	1000.006154	5542042	5585.847856	56.83384101	1
4	75	1000.053176	4178013	4211.430953	55.92955341	1
5	75	1000.055138	4348528	4381.561932	58.47327301	1
2	76	416.494346	1735002	4205.280489	48.27713285	0
3	76	1000.063544	4183850	4214.730356	59.21408317	1
4	76	1000.007018	4257678	4290.318058	61.14507558	1
5	76	1000.057872	4283640	4317.893147	56.89219955	1
1	77	1000.041577	4080805	4111.403429	56.81277932	1
2	77	1000.00718	4091708	4123.656673	57.41232198	1
3	77	185.66475	716249	3910.148105	30.7737321	0
4	77	1000.113706	4156027	4187.992223	54.83806192	1
5	77	1000.051382	4363260	4398.755099	55.86060355	1
1	78	1000.035169	4267253	4301.620713	56.20770233	1
2	78	1000.053669	4202980	4234.322698	58.25079231	1
3	78	1000.068662	4110548	4144.724938	51.47350562	1
4	78	797.480617	3345741	4230.165832	54.79315234	0
5	78	1000.001944	4247637	4283.174948	55.23204549	1
1	79	399.731285	1650555	4170.158906	44.98364377	0
2	79	1000.001563	4236556	4269.986893	58.89200408	1
3	79	198.934127	793152	4036.901467	34.62911478	0
4	79	1000.059993	4186732	4216.328556	60.06948259	1
5	79	1000.030226	4461183	4498.862957	51.13242293	1
1	80	1000.062909	4175166	4208.314167	54.92181998	1
2	80	1000.026457	4232278	4264.12486	59.97396406	1
3	80	1000.063674	4107955	4138.557568	60.01765197	1
4	80	1000.099291	4220758	4251.833906	61.31946227	1
1	81	1000.066749	4041737	4070.998667	58.64564842	1
2	81	1000.10103	4191056	4222.821567	59.75133447	1
3	81	630.041138	2621200	4200.734001	47.34239437	0
4	81	1000.020592	4278130	4314.424066	54.9272586	1
5	81	1000.03671	4741709	4775.470079	62.78342738	1
1	82	1000.076498	4127663	4160.503871	56.4627274	1
2	82	1000.00294	4076892	4109.858192	54.77048842	1
3	82	1000.04612	4205082	4239.427967	56.41877411	1
4	82	1000.065569	4175482	4207.174066	57.21774043	1
5	82	1000.014143	4771551	4810.362821	54.8481773	1
1	83	1000.033494	4072118	4102.473456	56.71548096	1
2	83	1000.047313	4008956	4041.120348	54.82641989	1
3	83	1000.032558	4037706	4070.17314	56.57565346	1
4	83	1000.068534	4199622	4229.644563	62.45580074	1
1	84	1000.080388	4205337	4236.670009	59.03659398	1
2	84	222.159375	861568	3928.409769	32.49775806	0
3	84	1000.017226	4109557	4141.517284	56.01622318	1
4	84	1000.010695	4160931	4191.567131	58.91667341	1
5	84	1000.050685	4680571	4716.021104	59.69589761	1
1	85	1000.053353	4129453	4161.879527	57.6791712	1
2	85	1000.078724	4190158	4220.915907	59.18929517	1
3	85	527.311945	2138158	4095.076317	49.16553759	0
4	85	1000.049788	4050642	4080.878658	60.29734226	1
5	85	1000.007712	4631626	4667.15496	57.89661705	1
1	86	1000.06852	4164865	4193.389382	64.37194203	1
2	86	600.307254	2476843	4166.01716	47.34592347	0
3	86	1000.016451	4142232	4173.570632	58.9796906	1
4	86	1000.062497	4074591	4102.086259	66.421969	1
5	86	555.724987	2279414	4137.761007	50.80270336	0
1	87	189.589484	721498	3851.269999	34.6849301	0
2	87	353.504609	1377193	3940.118737	37.40583569	0
3	87	191.040641	716431	3793.492958	34.94228616	0
4	87	1000.072363	4167831	4198.461675	64.29822182	1
5	87	1000.023079	4657243	4689.380889	64.34977557	1
1	88	538.145525	2249952	4221.744359	47.18545983	0
2	88	316.486665	1273305	4064.1564	43.48006672	0
3	88	194.811782	728471	3781.016757	35.93467341	0
4	88	210.142746	810919	3905.999867	34.57325414	0
1	89	1000.034915	4064833	4092.470134	62.21901212	1
2	89	350.363683	1406834	4057.288042	42.35208078	0
3	89	181.422324	677329	3777.489632	35.47946341	0
4	89	197.354727	735835	3774.099122	34.17229347	0
5	89	1000.007525	4758286	4791.11013	67.33376775	1
1	90	1000.088536	4041616	4070.920267	61.27232658	1
2	90	1000.082072	4119888	4150.015971	57.07079678	1
3	90	1000.033165	3986505	4014.583357	63.7959565	1
4	90	1000.025496	4072692	4102.11987	62.55917322	1
5	90	720.823906	3030232	4240.160365	51.85084043	0
1	91	1000.112735	3985976	4014.174431	60.45591034	1
2	91	1000.030201	4008336	4036.85217	61.08296178	1
3	91	693.946981	2794738	4061.504942	56.04071767	0
4	91	188.032744	710061	3822.998344	34.56156579	0
5	91	195.32418	710415	3678.805356	35.08274753	0
1	92	199.870024	736266	3728.230317	34.48084016	0
2	92	1000.087316	4116944	4144.618388	63.67606025	1
3	92	1000.060472	4060966	4089.493975	65.2494933	1
4	92	1000.080072	4114174	4143.291144	60.66964453	1
5	92	1000.044433	4708525	4744.021429	55.62838919	1
1	93	1000.009171	4142638	4172.970223	60.65191872	1
2	93	1000.114038	4038259	4066.984309	63.47504928	1
3	93	196.266949	708848	3667.028184	33.55239254	0
4	93	291.200038	1146371	3981.529833	39.96248401	0
5	93	1000.054967	4577208	4605.178547	70.50483187	1
1	94	324.191427	1261468	3933.853907	40.58739349	0
3	94	1000.051856	4132012	4163.496611	60.61746031	1
4	94	1000.000077	3943439	3969.364771	67.15826192	1
5	94	188.174268	706477	3797.162305	35.65127736	0
1	95	1000.169619	3956908	3984.920356	61.27471518	1
2	95	1000.070875	4045712	4076.801969	56.02367758	1
3	95	943.361428	3865283	4132.351051	56.21056079	0
4	95	449.204881	1808300	4063.863602	47.9574632	0
5	95	257.042472	976873	3844.922893	34.90136063	0
1	96	175.991389	655589	3769.366877	35.25686175	0
2	96	1000.068991	4008935	4036.865015	62.94453469	1
3	96	233.277501	886339	3845.34756	35.0212785	0
4	96	184.93818	689755	3774.23397	35.59116815	0
5	96	303.172244	1139545	3798.606459	39.44554239	0
1	97	1000.030109	3919494	3946.353541	64.20128632	1
2	97	189.883928	690191	3676.660794	35.32082735	0
3	97	1000.100972	4065798	4096.300669	61.02959572	1
4	97	1000.035357	4084477	4112.258547	67.16881107	1
5	97	391.17626	1561925	4032.383078	45.05823415	0
1	98	213.541976	802008	3800.660907	35.23756257	0
2	98	179.003693	653604	3692.340044	36.12920749	0
3	98	217.814053	792727	3681.11283	34.5890771	0
4	98	1000.066909	3941101	3966.033062	67.6022796	1
5	98	225.030621	853208	3833.779019	37.79923914	0
1	99	249.709646	934214	3784.869277	36.7118246	0
2	99	327.875113	1262566	3889.252652	43.65623196	0
3	99	201.931929	724958	3629.388799	36.43095513	0
4	99	258.422521	985115	3857.583053	36.81294984	0
5	99	1000.018035	4771029	4803.773103	65.76527532	1
1	100	1000.081778	3970858	4000.494177	60.62206341	1
3	100	567.522996	2263546	4019.645461	54.99906285	0
4	100	206.824621	769683	3766.2899	35.09063129	0
1	101	1000.013464	3837609	3864.710639	64.91795703	1
2	101	1000.118742	3889845	3919.167237	63.14187661	1
3	101	1000.104719	3860047	3886.805452	66.05478567	1
4	101	1000.053813	3865361	3894.442916	62.72255922	1
5	101	1000.02705	3891987	3918.995451	68.20068413	1
1	102	192.921063	699549	3670.512249	36.50084966	0
2	102	201.312591	712271	3581.388067	35.33373271	0
3	102	209.40859	748134	3617.098451	35.51814797	0
4	102	631.036006	2419664	3867.596987	54.19864832	0
5	102	1000.033388	3830584	3857.51149	66.47706896	1
1	103	645.085351	2428857	3801.57177	48.33292424	0
2	103	1000.028092	3907431	3937.256632	61.7719787	1
3	103	519.585352	2034635	3956.202585	46.53511641	0
4	103	223.710597	800765	3624.232821	36.51886928	0
5	103	958.984589	3761287	3953.50341	59.13181382	0
1	104	192.259494	678599	3572.778124	36.36943728	0
2	104	219.337472	779405	3594.472814	39.00566814	0
3	104	183.09604	670367	3706.880865	36.96105637	0
4	104	208.223936	734661	3570.017625	36.43099799	0
5	104	210.792057	748076	3591.877351	35.80821858	0
1	105	463.221566	1761758	3840.108826	48.17539605	0
2	105	269.786736	981764	3684.404011	35.98845102	0
3	105	201.979962	722654	3621.924062	36.06924911	0
4	105	220.80935	788008	3611.635882	36.63091755	0
5	105	595.305437	2336874	3960.630438	52.42429978	0
1	106	194.046987	666856	3476.34695	38.58058137	0
2	106	218.41715	790765	3664.774301	35.80521249	0
3	106	166.638502	585524	3555.860402	37.2798616	0
4	106	1000.010024	3880144	3908.405095	64.77159959	1
5	106	213.249006	752467	3572.864936	34.65110878	0
1	107	199.660347	715009	3624.155551	38.10062238	0
2	107	265.024535	954669	3644.285969	36.66528448	0
3	107	220.909895	774773	3548.679858	36.19017716	0
4	107	204.396306	727468	3601.514386	36.87428764	0
5	107	181.981749	645249	3590.708961	35.51743912	0
1	108	197.460535	717177	3679.622613	34.10588286	0
2	108	197.520572	694143	3557.287022	36.43393748	0
3	108	414.692561	1561962	3803.258792	47.50692138	0
4	108	348.309235	1331583	3865.259401	44.24786494	0
5	108	234.482114	834073	3597.683462	39.339251	0
1	109	217.702233	774801	3601.337593	37.50838897	0
2	109	1000.079582	3878223	3908.235052	62.01132213	1
3	109	218.358396	764478	3541.012769	38.07361824	0
5	109	225.392365	801749	3599.146653	36.67691941	0
1	110	235.208899	846096	3640.846525	36.10725562	0
2	110	201.040383	725806	3657.27779	34.49321943	0
3	110	1000.018419	3859907	3886.419661	67.5680414	1
4	110	227.542757	817743	3637.392746	35.55407844	0
5	110	1000.064459	3893037	3919.847234	65.18446873	1
1	111	198.759898	705892	3594.843609	35.54512673	0
2	111	236.290763	838325	3588.397432	38.63573708	0
3	111	187.286262	636182	3435.579345	37.89121375	0
4	111	1000.021868	3857828	3885.88231	64.07771644	1
5	111	242.400176	862567	3598.880728	38.44721735	0
1	112	210.567194	754525	3626.405955	36.71608272	0
2	112	319.599439	1178715	3725.132003	45.28328406	0
3	112	1000.049277	3826366	3853.451013	68.1382481	1
4	112	191.271474	674952	3570.819883	37.50012892	0
5	112	465.3751	1721375	3735.322918	48.00799776	0
1	113	186.823667	662138	3584.875259	39.40904966	0
2	113	208.578828	731868	3549.938165	37.62559918	0
3	113	609.354541	2317258	3836.30116	53.35738531	0
4	113	217.191464	788145	3671.150458	38.02662924	0
1	114	289.259951	1059680	3702.616641	42.70412219	0
2	114	217.639182	751086	3489.831132	38.22144935	0
3	114	212.304045	740034	3527.113062	37.27868975	0
4	114	460.866974	1711372	3748.64805	47.8786438	0
5	114	1000.035312	3705913	3730.654495	67.72880425	1
1	115	203.871462	704902	3497.795187	37.12231979	0
2	115	198.645851	691289	3521.530849	36.55719731	0
3	115	297.400277	1098934	3736.456334	40.74204695	0
4	115	212.771294	747615	3555.864773	37.05554897	0
5	115	190.449125	642976	3415.013285	37.60958257	0
1	116	200.407626	714781	3609.185747	37.27823883	0
2	116	1000.033466	3765278	3790.206823	66.95902898	1
3	116	299.691147	1126945	3800.343836	42.59303946	0
4	116	194.137308	674396	3516.560758	34.8597106	0
5	116	1000.107994	3777638	3803.540123	66.88759773	1
2	117	204.801805	702677	3471.880354	37.3572796	0
3	117	205.993429	706320	3467.833478	38.35132026	0
4	117	179.05888	619213	3497.376681	38.3037471	0
5	117	195.960686	681838	3518.522347	37.72711601	0
1	118	257.175389	934204	3671.940118	41.70347704	0
2	118	220.723566	750903	3441.26474	37.25401361	0
3	118	211.171601	727190	3483.090248	39.0388687	0
4	118	1000.028998	3668318	3694.183613	64.61705992	1
5	118	204.627521	702300	3471.306523	37.16142487	0
1	119	208.990408	724170	3504.156066	38.39830237	0
2	119	200.572895	695792	3508.957516	36.92335541	0
3	119	225.64951	763237	3419.877674	39.76545581	0
4	119	206.228837	714292	3503.543958	38.04081127	0
5	119	211.998307	730912	3488.055375	37.1588711	0
1	120	202.316222	711463	3554.886781	39.44313459	0
2	120	375.462073	1383777	3719.111577	50.17446771	0
3	120	207.718514	707862	3445.642215	40.3778437	0
4	120	201.949176	675559	3383.032459	38.18354929	0
5	120	198.697999	694844	3540.108157	36.10226283	0
1	121	212.755158	727909	3460.468407	37.14232098	0
2	121	1000.06159	3771932	3796.11331	68.10936448	1
3	121	241.516792	822768	3443.637843	40.96315772	0
4	121	219.115673	741090	3421.897698	37.62838791	0
5	121	787.430719	2920272	3736.337415	62.11234364	0
1	122	204.044328	707932	3508.139403	38.43530214	0
2	122	205.705916	700083	3440.144224	39.59936909	0
3	122	200.169993	686175	3468.894956	37.97427954	0
4	122	1000.027546	3702829	3726.631322	70.38015805	1
5	122	206.875389	719521	3519.503091	37.13292893	0
1	123	209.971008	703447	3386.780907	38.5177419	0
2	123	218.732632	736458	3405.378655	37.65735638	0
3	123	215.295082	749012	3518.72409	39.26574571	0
4	123	232.136979	814835	3551.775028	37.79692352	0
5	123	279.235421	988340	3580.11252	39.85670886	0
1	124	218.839123	760554	3515.93168	37.15707447	0
2	124	234.939186	808144	3477.656242	39.35435185	0
3	124	301.765327	1076217	3603.781005	43.30314844	0
4	124	210.609247	725683	3485.470956	38.39899077	0
5	124	198.076718	672615	3435.28686	37.72029362	0
1	125	228.450964	793592	3513.310794	38.25253607	0
2	125	196.501142	665278	3423.207816	39.25426824	0
3	125	206.389311	711084	3484.593528	38.23105684	0
4	125	243.905783	845955	3508.893615	37.55496482	0
5	125	196.61976	663729	3413.862665	38.4027892	0
1	126	220.445206	764637	3508.086206	38.40108295	0
2	126	282.685513	1011155	3617.748394	39.54262432	0
3	126	199.241474	681497	3460.096669	38.48719081	0
4	126	248.265276	834885	3400.312936	38.50741098	0
5	126	210.474548	715272	3436.716252	39.03012137	0
1	127	209.173187	712945	3446.080797	38.75653423	0
2	127	210.798376	706934	3388.918918	40.67926544	0
3	127	212.834097	709865	3372.954572	38.27744109	0
4	127	197.915548	654849	3346.07771	38.60140926	0
5	127	215.813701	744953	3490.248976	39.20823125	0
1	128	201.596493	707758	3548.169782	40.15629033	0
2	128	472.898181	1716112	3661.10729	51.61670073	0
3	128	223.074649	758718	3440.051769	38.6493503	0
4	128	224.35388	750701	3383.931173	38.07865517	0
5	128	201.248252	676267	3398.497668	38.6509035	0
1	129	215.873296	742068	3475.141453	39.03065992	0
2	129	215.247257	715500	3361.413642	38.42368289	0
3	129	194.715571	643966	3342.368117	41.01539586	0
1	130	195.282317	664906	3442.335855	38.62876635	0
2	130	204.781482	678621	3351.452925	38.15861362	0
3	130	200.533555	685696	3458.684519	38.34167506	0
4	130	202.19856	683768	3418.772223	39.90137896	0
5	130	213.942847	726092	3433.104487	38.24984233	0
1	131	216.434836	738022	3446.312463	40.21914526	0
2	131	279.967364	936018	3378.806002	40.57934662	0
3	131	234.154217	803334	3469.441932	38.85884265	0
4	131	206.807109	690113	3374.639492	38.91634193	0
5	131	201.773969	684334	3431.106314	38.12301545	0
1	132	196.63796	668649	3440.26197	37.84175573	0
2	132	222.919672	749520	3398.875139	39.41429838	0
3	132	257.485279	893516	3508.69535	40.56109267	0
4	132	208.188197	706589	3433.227424	37.76273411	0
5	132	191.369737	633807	3347.960364	40.85716242	0
1	133	203.333251	685776	3410.925536	37.8204647	0
2	133	213.123441	715483	3392.775734	40.00360224	0
3	133	262.088792	885476	3416.450951	39.19687149	0
4	133	216.842913	728647	3397.680201	39.6605195	0
1	134	202.16972	676551	3382.480038	40.21644253	0
2	134	204.57747	663351	3276.607207	41.76665422	0
3	134	207.286507	693694	3384.689013	38.92099346	0
4	134	208.2343	682353	3310.722141	42.8692478	0
5	134	228.291258	785106	3477.209748	40.52100728	0
1	135	200.426326	665833	3357.969461	41.67989083	0
2	135	1000.015618	3520661	3541.025334	76.949817	1
3	135	197.268398	653643	3350.863856	38.06322615	0
4	135	233.769899	781684	3381.068829	39.57773849	0
5	135	213.217017	694535	3291.850133	40.59154776	0
1	136	230.377176	753388	3304.157909	40.1026262	0
2	136	556.310544	1944421	3524.863502	52.62690763	0
3	136	203.940345	661795	3279.228349	40.49219223	0
4	136	221.786736	738363	3366.278361	38.82175484	0
5	136	229.366541	763736	3368.188687	38.12215207	0
1	137	251.233372	844306	3398.368787	37.99967406	0
2	137	227.403308	771474	3431.35887	38.31535676	0
3	137	249.087148	837741	3401.888944	38.41134157	0
4	137	204.173006	682539	3381.555959	37.19655402	0
5	137	217.573486	720742	3350.602832	38.78708465	0
1	138	225.758227	760049	3403.944231	38.87036897	0
2	138	220.684775	724115	3317.85619	38.97416419	0
3	138	198.630714	641067	3261.969809	40.02712345	0
4	138	215.824253	705681	3304.845457	39.64657696	0
5	138	214.368446	701054	3306.549827	38.82002215	0
1	139	221.929359	751201	3423.175671	37.74953345	0
2	139	239.540072	782914	3302.281713	41.84709036	0
3	139	221.343824	721359	3294.670788	39.09215808	0
4	139	201.38634	650049	3263.491922	40.15195839	0
5	139	210.394022	706413	3394.848663	39.61596434	0
1	140	201.225774	665057	3340.883955	39.6875181	0
2	140	237.503521	767087	3265.095803	39.74302716	0
3	140	229.62912	775563	3416.642761	37.88296931	0
4	140	225.230303	735823	3303.963299	38.9606833	0
5	140	212.503329	694668	3306.003949	39.01551702	0
1	141	255.189515	871124	3450.678003	40.38548226	0
2	141	214.45905	714641	3368.014017	40.89753569	0
3	141	224.734419	729471	3279.863896	41.20505571	0
4	141	216.271311	727528	3401.003165	39.88361459	0
5	141	228.825647	743842	3285.753671	41.20433784	0
1	142	257.33484	861835	3384.096622	41.60628739	0
2	142	254.54026	845108	3357.812899	38.62432982	0
3	142	195.098209	627926	3252.791544	40.22127347	0
4	142	219.29795	702991	3238.127318	41.86234315	0
5	142	215.155403	708531	3327.991292	40.91914475	0
1	143	218.500651	718537	3323.10826	41.01987661	0
2	143	252.451512	825454	3305.854816	38.31845055	0
3	143	210.955401	670645	3212.120051	40.04243049	0
4	143	251.082733	801832	3226.377955	41.36134729	0
5	143	213.256022	680030	3224.395764	38.17652495	0
1	144	200.114783	670779	3386.208795	42.51390862	0
2	144	201.502612	644776	3234.43597	39.91151449	0
3	144	225.835407	742084	3320.531523	40.98488118	0
4	144	227.175006	745355	3315.819347	40.0327121	0
5	144	205.188751	660986	3256.606486	39.71541488	0
1	145	250.345991	807361	3256.543352	42.96220573	0
2	145	212.325467	679009	3233.545289	38.99768847	0
3	145	263.11236	865368	3324.398563	40.21621261	0
4	145	218.696029	719869	3324.682122	43.22740208	0
5	145	200.50773	640290	3226.713912	41.37193999	0
1	146	477.347614	1635365	3451.927946	58.95402948	0
2	146	237.16345	751661	3200.945298	43.50131398	0
3	146	200.260404	635984	3207.347051	42.53742322	0
4	146	237.805683	764297	3249.318597	38.83994603	0
5	146	213.83098	713889	3375.525339	39.66887987	0
1	147	216.356215	703240	3285.820158	39.02995802	0
2	147	196.470209	628706	3233.995028	40.86351237	0
3	147	232.451504	732229	3182.76443	40.92305159	0
4	147	251.862433	815218	3269.895394	42.37988098	0
5	147	243.745549	800143	3317.455402	40.8339486	0
1	148	220.253461	709088	3250.95262	43.40811794	0
2	148	230.955871	749784	3280.043849	41.30269701	0
3	148	208.385103	669829	3250.008669	39.29539623	0
4	148	229.247256	737589	3251.295566	41.22619582	0
5	148	245.997647	789136	3241.350393	41.40720948	0
1	149	324.055619	1099975	3428.815933	43.75273011	0
2	149	231.377296	750287	3276.636939	40.7581955	0
3	149	478.713524	1659669	3497.197388	50.99157537	0
4	149	207.026606	660073	3221.402293	41.21335485	0
1	150	216.82058	707956	3299.316924	41.50014334	0
2	150	375.916128	1347822	3617.222237	51.94684755	0
3	150	199.849495	651945	3298.411391	38.83672092	0
4	150	229.386138	750002	3305.822033	40.20721512	0
5	150	269.174087	872081	3272.973044	42.27431956	0
1	151	209.498336	676796	3266.824124	38.29078997	0
2	151	227.003099	730988	3254.480691	40.58341434	0
3	151	225.455856	717260	3215.139375	40.3914405	0
4	151	229.556895	726032	3196.959151	39.88111622	0
5	151	219.278192	688517	3172.504461	40.53251792	0
1	152	232.109639	750530	3267.724973	40.29406573	0
2	152	235.958126	763506	3270.458972	40.82877188	0
3	152	215.775924	691404	3238.632516	40.16746759	0
4	152	235.915898	761676	3262.655878	40.91883169	0
5	152	217.346065	695874	3235.2826	41.32369741	0
1	153	203.729866	651056	3229.732573	39.89004838	0
2	153	239.717137	750362	3162.484333	40.69621605	0
3	153	223.010164	718293	3254.513752	41.41756894	0
4	153	253.374991	816090	3254.567514	40.85423603	0
5	153	239.090196	761385	3218.366663	40.16961563	0
1	154	231.911997	755173	3290.585364	39.98542007	0
2	154	231.66148	729309	3181.175733	40.39831954	0
3	154	229.144725	737870	3254.133756	40.09110144	0
4	154	257.300369	823216	3231.989364	40.92847467	0
5	154	234.189272	765520	3303.602835	40.47242117	0
1	155	211.978012	683811	3260.794087	39.98575187	0
2	155	258.840477	824641	3219.128615	41.56481732	0
3	155	216.012289	684421	3201.940724	39.98132906	0
4	155	222.323597	696116	3163.349692	40.96782164	0
5	155	290.873696	938624	3260.249787	41.88939229	0
1	156	222.034711	720309	3278.317201	41.12327887	0
2	156	203.11365	652943	3250.243567	39.0477548	0
3	156	211.190058	662239	3169.994991	39.72403036	0
4	156	241.524348	760903	3183.232366	41.50171897	0
5	156	228.678596	731380	3231.218157	42.00847331	0
1	157	222.447792	710752	3228.702425	40.94286894	0
2	157	236.23439	733206	3135.461167	41.66634326	0
3	157	213.295558	682808	3236.882185	38.80258201	0
4	157	220.494394	716537	3285.403069	39.05525059	0
5	157	242.446647	770912	3212.774509	40.85956769	0
1	158	226.566178	718589	3204.115821	41.98890133	0
2	158	239.43613	740265	3123.13416	41.42700946	0
3	158	231.946624	734694	3198.96558	42.91780658	0
4	158	218.636305	685895	3169.896195	40.50713368	0
5	158	241.067298	786802	3298.050362	41.88961387	0
1	159	239.495702	748423	3155.750692	42.92337372	0
2	159	199.651128	639493	3237.855564	39.90972576	0
3	159	236.322293	756998	3236.464014	41.88627574	0
4	159	221.78363	690225	3143.921662	41.2006325	0
5	159	244.49721	773249	3195.055755	41.23184459	0
1	160	210.127643	662089	3184.688651	39.87524317	0
3	160	219.369509	691029	3181.699192	42.51990966	0
4	160	233.111801	731600	3169.967551	43.12199683	0
5	160	228.790885	722173	3189.474063	40.88351865	0
1	161	229.894175	729400	3205.567643	40.96640393	0
2	161	248.138092	778672	3170.979352	39.90862488	0
3	161	230.082798	729498	3203.132849	41.21463838	0
4	161	232.814569	738935	3206.386782	41.83775261	0
5	161	236.845818	743185	3168.865078	42.32246365	0
1	162	225.419651	700714	3139.141788	43.20648292	0
2	162	215.944176	685346	3206.049067	41.87989497	0
3	162	223.121425	709860	3214.632138	41.19647121	0
5	162	196.384292	621567	3196.734607	42.46107978	0
1	163	240.197966	764517	3212.877441	45.38608825	0
2	163	224.011104	714196	3222.016186	40.58686163	0
3	163	239.78712	747202	3148.157561	40.91813728	0
4	163	241.236097	759182	3180.182589	40.54706358	0
5	163	218.289156	681622	3153.923553	42.31718217	0
1	164	223.353836	690878	3125.206216	41.4422287	0
2	164	244.066188	753991	3119.849665	42.29606274	0
3	164	243.131952	783342	3254.896487	41.70932272	0
4	164	239.543822	756443	3190.480653	40.85431217	0
5	164	210.027184	656976	3160.141489	41.04234971	0
1	165	228.014181	722507	3201.67731	40.78020018	0
2	165	239.804002	757131	3189.842837	41.31646871	0
3	165	246.298146	783683	3212.814548	43.15135267	0
4	165	243.092156	735633	3056.373718	41.74485056	0
5	165	230.32796	711304	3118.487364	42.4367085	0
1	166	244.837428	768825	3172.236466	41.71523347	0
2	166	235.347818	749901	3217.620464	43.28757846	0
3	166	211.170247	660133	3158.559724	41.35520119	0
4	166	251.559926	827596	3323.250923	42.27745703	0
5	166	224.901888	695957	3125.29874	42.37862682	0
1	167	284.860402	911976	3234.311466	41.71773897	0
2	167	206.895005	650750	3178.197213	41.80921955	0
3	167	241.53048	740124	3093.975667	43.02639926	0
4	167	512.176157	1704495	3354.754337	54.503405	0
5	167	219.548887	682287	3140.385313	40.00357866	0
1	168	242.677325	758977	3158.002871	43.62714453	0
2	168	215.171407	673534	3162.767751	40.91417632	0
3	168	228.364085	705151	3118.557384	42.09284334	0
4	168	230.231968	720504	3161.248027	41.07391645	0
5	168	211.950186	656625	3128.852619	41.59595212	0
1	169	246.652867	767971	3145.694745	40.90309805	0
2	169	233.45228	717287	3103.168312	43.17974566	0
3	169	228.974287	736837	3250.668904	42.19594732	0
4	169	203.410941	616397	3058.719386	44.27689263	0
5	169	227.161497	699479	3110.854388	40.24233417	0
1	170	202.411066	636306	3176.345188	41.23319189	0
2	170	240.262049	750787	3156.805694	41.7826593	0
3	170	238.903604	743773	3143.762663	42.66483463	0
4	170	229.207324	713263	3145.733915	39.62371965	0
5	170	241.488386	744421	3112.965265	43.24338286	0
1	171	266.676528	825096	3123.024798	44.87510156	0
2	171	212.553878	655872	3117.182265	40.92137654	0
3	171	226.639783	695541	3099.878219	41.37187587	0
4	171	235.933573	728363	3117.966747	42.16241295	0
5	171	262.4068	790464	3042.502286	41.8710032	0
1	172	228.21474	720927	3191.589988	41.41730829	0
2	172	239.11279	737291	3115.032608	41.14710993	0
3	172	205.039043	632570	3117.393739	39.98734112	0
4	172	231.795721	712072	3103.145883	42.12104914	0
5	172	254.652698	783585	3107.742855	41.78407781	0
1	173	245.92301	783311	3216.498549	43.72177976	0
2	173	222.177851	687875	3128.310819	40.80444378	0
3	173	240.749613	749731	3144.782061	42.91546267	0
4	173	220.160646	695981	3193.063457	41.69820662	0
5	173	259.385045	807765	3145.325142	42.15911079	0
1	174	238.751882	757141	3201.940524	44.05753952	0
2	174	234.172118	732323	3158.077265	42.69763799	0
3	174	223.539806	677324	3059.858879	42.0425277	0
4	174	251.948432	785335	3148.886344	41.57881984	0
5	174	254.363628	765493	3039.16985	41.9150232	0
1	175	220.241117	669659	3069.373903	44.06520101	0
2	175	234.408523	720857	3107.011948	41.18331261	0
3	175	242.694667	763447	3175.487412	44.17526661	0
4	175	231.873914	716839	3121.648129	43.19949	0
5	175	319.895622	1004823	3171.634515	43.84389455	0
1	176	241.039248	746629	3127.997439	43.44419148	0
2	176	238.373866	734279	3110.413312	43.14959584	0
4	176	213.036764	658413	3122.950145	40.38079775	0
5	176	239.622571	725442	3057.489692	42.25804245	0
1	177	248.686131	782364	3177.909794	41.79558699	0
2	177	246.292677	751097	3079.463876	43.22213903	0
3	177	246.050061	763541	3134.430959	41.63224745	0
4	177	233.807357	737113	3184.590452	41.87396023	0
5	177	229.275122	710115	3130.012967	40.80000093	0
1	178	196.471619	613787	3155.484853	42.93705718	0
2	178	216.17687	663167	3098.580637	42.02761754	0
3	178	242.618279	744907	3101.032401	41.53938876	0
4	178	239.637333	737985	3110.441938	42.2215284	0
5	178	224.722746	675027	3033.716605	42.5186898	0
1	179	241.152834	754603	3160.311199	43.3808297	0
2	179	255.222257	771641	3051.913273	43.6819007	0
3	179	236.422059	721788	3083.586685	42.10961666	0
4	179	236.820283	736840	3142.402741	42.61915515	0
5	179	240.939475	726883	3046.931799	41.53129895	0
2	180	262.810086	809143	3107.576822	45.05058056	0
3	180	243.323812	758177	3146.904076	42.24114185	0
4	180	222.841993	685364	3105.908792	42.3939187	0
5	180	247.051595	737995	3015.611021	43.46620999	0
1	181	248.695754	760474	3087.291886	44.13189028	0
2	181	234.604252	718327	3090.567662	45.14351963	0
3	181	237.933983	724236	3073.247858	43.03701457	0
4	181	271.851969	809163	3005.189392	43.32073271	0
5	181	215.302033	648691	3044.08794	40.08250614	0
1	182	219.296402	686889	3164.463511	41.34174162	0
2	182	227.08686	675717	3004.878453	41.75407155	0
3	182	225.413636	690441	3092.943762	42.86765336	0
4	182	253.554979	764433	3043.892007	43.73645082	0
5	182	244.485253	748522	3091.531937	42.62166854	0
1	183	238.964926	725782	3067.52733	42.29842331	0
3	183	264.051908	800413	3059.436482	43.95584663	0
4	183	220.205707	685744	3144.293614	43.85476114	0
5	183	238.72473	707206	2990.856549	42.95091534	0
1	184	272.850019	820979	3037.309234	44.35166484	0
2	184	234.540511	719716	3100.02467	41.15515534	0
3	184	254.445304	765800	3038.837156	42.32034134	0
4	184	248.325635	758489	3084.469681	42.939421	0
5	184	227.880608	698251	3094.444304	42.10284245	0
1	185	235.823859	725239	3105.359481	43.56994524	0
2	185	250.100464	765330	3090.408857	42.38726418	0
3	185	248.461034	757202	3075.167353	45.42601941	0
4	185	202.078895	619287	3095.104399	42.46504195	0
5	185	250.371727	754263	3041.495943	43.84793818	0
2	186	246.959815	758797	3102.795608	42.24935139	0
3	186	220.211708	659131	3023.091415	41.04735618	0
4	186	236.546606	724428	3092.209293	43.76499755	0
5	186	278.307521	838803	3041.843939	44.47924514	0
1	187	243.062303	744814	3093.845812	44.99488431	0
2	187	240.760848	731253	3066.813057	43.03810929	0
3	187	237.768693	722733	3068.920032	43.66871756	0
4	187	272.469008	805159	2982.471844	44.22489106	0
5	187	230.119841	698725	3065.998762	42.67020301	0
1	188	312.623499	921388	2974.319791	44.47558041	0
2	188	258.955755	762024	2971.388419	42.90824709	0
3	188	242.011484	726263	3029.897231	42.03524874	0
4	188	239.734198	749593	3156.760235	44.48289071	0
5	188	242.848983	724663	3012.392306	43.70853609	0
1	189	237.502185	717518	3049.650499	44.10833536	0
2	189	282.483549	835583	2985.991523	43.64161765	0
3	189	237.223281	698448	2972.48985	43.43742133	0
4	189	266.556271	805259	3049.900588	43.94569982	0
5	189	218.824018	669431	3089.415392	42.96571763	0
1	190	251.673802	748191	3000.631319	44.21980731	0
2	190	262.140423	783433	3018.310351	42.32562325	0
3	190	277.15507	816886	2974.802774	43.96040061	0
4	190	271.262274	814224	3029.80605	44.0739876	0
5	190	292.899484	902649	3112.229435	43.11513328	0
1	191	257.245391	769132	3017.913149	44.22419412	0
2	191	228.140147	694084	3071.689106	43.1561844	0
3	191	223.006569	646258	2925.91316	42.01303629	0
4	191	237.237809	725917	3090.04453	42.47569183	0
5	191	228.073055	687953	3045.919209	42.81059999	0
1	192	245.721087	773872	3180.43908	43.67333943	0
2	192	214.249269	638311	3008.818203	42.08009161	0
3	192	252.040559	756478	3031.235188	41.43421826	0
4	192	220.822131	681723	3118.838249	41.72177017	0
5	192	291.926457	891486	3081.653734	45.94464139	0
1	193	240.085871	722885	3039.893426	43.54662197	0
2	193	244.682326	729880	3011.611229	43.05251821	0
3	193	236.554613	704024	3004.780276	43.62055708	0
4	193	258.960698	762786	2973.461521	43.12499631	0
5	193	256.656625	779018	3064.149039	44.35328796	0
1	194	267.352388	824513	3114.885118	42.70802135	0
2	194	249.000016	736499	2985.408043	43.83412879	0
3	194	218.941922	653652	3013.472067	44.5027339	0
4	194	231.064089	697634	3050.518395	40.71088515	0
5	194	240.35046	733405	3081.028105	43.25817955	0
1	195	241.687277	733062	3061.54755	44.57709928	0
2	195	267.000724	779116	2945.637514	43.92301445	0
3	195	248.232401	723206	2940.614024	44.04956119	0
4	195	240.881726	725398	3040.817865	43.05189342	0
5	195	244.504714	732997	3027.273554	42.86751044	0
2	196	245.298963	726104	2987.974037	43.42796546	0
3	196	245.898779	727582	2986.678162	43.25121888	0
4	196	255.447899	772201	3052.468079	43.03967147	0
5	196	258.856928	767665	2994.424597	42.68087316	0
1	197	264.356175	770699	2944.612891	41.72920785	0
2	197	231.987677	685346	2981.52717	44.89525392	0
3	197	243.161739	732384	3042.088757	41.53497204	0
4	197	251.904529	746958	2993.872569	42.73860217	0
5	197	221.883862	657930	2994.359215	42.42142499	0
1	198	242.788008	719952	2992.298383	45.19721205	0
2	198	237.860797	716738	3042.371463	42.30803927	0
3	198	277.244705	820572	2987.457047	44.05196411	0
4	198	235.357171	693341	2973.731392	43.55918613	0
5	198	249.857787	773332	3124.272482	44.49632022	0
1	199	235.143429	693347	2977.556385	42.99536204	0
2	199	247.527298	747478	3049.171079	42.92294647	0
3	199	253.334823	763093	3041.589832	42.09454504	0
4	199	261.93285	763523	2942.478687	43.75312099	0
5	199	224.815765	654473	2940.782588	41.20205695	0
1	200	248.761867	728731	2957.247379	43.76994343	0
2	200	227.110779	671533	2985.830669	42.45184505	0
3	200	274.963936	795829	2920.335137	45.53913401	0
4	200	252.314588	740352	2962.032468	43.7668776	0
5	200	249.948836	740850	2991.841124	43.76131855	0
1	201	245.468702	725616	2983.770628	44.98764868	0
2	201	261.511138	764593	2952.287272	42.78559761	0
3	201	244.057024	728287	3013.454348	42.32285576	0
4	201	221.155957	667665	3049.385536	42.16650663	0
5	201	233.165739	679367	2940.975287	44.06360494	0
1	202	233.996339	685684	2958.661073	43.1078395	0
2	202	264.74813	789288	3009.368417	44.06861993	0
3	202	252.933385	752705	3003.30815	44.3784965	0
5	202	235.062433	699237	3002.435103	44.20260585	0
1	203	251.255543	758391	3047.238324	43.49583522	0
2	203	261.306453	755747	2919.111533	43.73244096	0
3	203	253.881901	744796	2960.931539	44.41949332	0
4	203	240.35348	701050	2945.298037	42.79694554	0
5	203	249.298891	744281	3014.306056	42.85911934	0
1	204	256.201991	768543	3026.929071	45.83748826	0
2	204	273.884247	823411	3033.150228	46.61088207	0
3	204	267.735612	791742	2984.357065	44.71038335	0
4	204	239.238073	702712	2965.833327	42.55363473	0
5	204	241.96	722975	3016.221483	44.11665235	0
1	205	238.386309	698783	2958.75283	44.18632856	0
2	205	240.525678	712021	2989.564431	41.86546584	0
3	205	269.079149	779067	2922.4266	43.17058241	0
4	205	252.63735	743281	2970.968954	42.47271635	0
5	205	280.572088	823670	2961.576569	46.30936886	0
1	206	253.501129	729787	2905.190743	44.33043425	0
2	206	258.37323	770433	3010.685318	42.4060011	0
3	206	220.851963	646173	2954.326481	42.18881549	0
4	206	287.567895	831314	2917.337069	44.71185375	0
5	206	248.336054	735571	2989.470787	44.8474888	0
1	207	260.777523	769363	2978.266735	44.35741959	0
2	207	225.744148	670449	2997.518081	45.19205102	0
3	207	235.270736	703059	3016.825315	43.48281438	0
4	207	226.073294	663808	2964.718277	42.61429646	0
5	207	245.134216	732311	3016.804196	42.55284102	0
1	208	246.078161	727084	2982.413949	44.03675926	0
2	208	267.609973	772491	2914.355917	42.26487591	0
3	208	244.55832	721683	2979.843393	42.25129048	0
4	208	276.872301	812521	2960.664189	46.7100437	0
5	208	254.626638	745353	2953.979679	44.69881727	0
1	209	232.55891	691847	3003.600138	43.04155817	0
2	209	246.958073	718176	2936.061134	43.45625491	0
3	209	239.07326	694355	2931.856231	43.57796692	0
4	209	271.124982	788194	2933.588587	45.14653038	0
5	209	257.03489	772103	3032.026221	44.26606518	0
1	210	256.331386	760846	2994.832506	46.42493101	0
2	210	240.216149	695633	2923.272228	43.87198438	0
3	210	249.021699	716727	2905.307896	43.66389889	0
4	210	230.943951	678038	2964.262152	42.87303043	0
5	210	257.358519	758541	2975.285294	43.58761587	0
1	211	257.512182	752080	2947.403143	45.27894895	0
2	211	267.955165	794879	2993.352578	45.34383267	0
3	211	281.579236	810448	2905.305429	43.79915876	0
4	211	261.196531	749483	2896.66296	43.09173742	0
5	211	240.084551	720089	3028.541532	43.26316362	0
1	212	229.762274	674169	2962.039425	44.64400406	0
2	212	245.509732	720874	2964.953349	42.69530326	0
3	212	256.61862	759351	2987.893094	42.45685741	0
4	212	284.300354	820474	2911.160595	47.31698812	0
5	212	231.803702	678524	2954.384506	44.19249617	0
1	213	302.647523	886167	2954.786472	44.40963086	0
2	213	257.747928	763153	2988.75348	43.79703863	0
3	213	251.982133	734958	2943.949372	44.52644377	0
4	213	254.605766	727604	2883.783292	46.1673594	0
5	213	260.51087	759280	2941.422558	44.36347882	0
1	214	249.710052	721544	2916.618391	43.34971289	0
2	214	242.908349	702146	2918.423636	42.1592845	0
3	214	270.866119	796798	2969.216751	44.01986505	0
4	214	231.197544	691809	3020.332335	46.29172629	0
5	214	239.312356	697983	2944.704345	43.20806802	0
1	215	564.634328	1712713	3054.870932	59.9539764	0
2	215	258.412344	755645	2951.352184	44.54084983	0
3	215	231.506254	665138	2900.225334	43.30668192	0
4	215	247.254492	738723	3017.549176	42.71348177	0
5	215	272.156674	815672	3024.897526	44.59781922	0
1	216	282.561569	808046	2885.700431	44.4325711	0
2	216	277.755869	802976	2918.297869	43.26383172	0
3	216	242.141498	698679	2912.358946	43.71436099	0
4	216	229.398965	660726	2907.212632	43.62497909	0
5	216	281.285101	826254	2963.987718	45.59899721	0
1	217	264.562294	766496	2922.553302	46.62017035	0
2	217	264.563137	767639	2929.121695	43.4076531	0
3	217	247.906743	716263	2916.343269	44.47652989	0
4	217	244.570792	717540	2962.130735	43.35815052	0
5	217	257.813871	745157	2915.741794	46.01526329	0
1	218	262.326129	761657	2929.231175	46.47359274	0
2	218	261.890297	742235	2859.593756	44.95740482	0
3	218	288.224765	850602	2978.226825	46.27896779	0
4	218	277.155997	786435	2863.535673	44.21570677	0
5	218	253.567181	733680	2920.511443	43.6163599	0
1	219	252.168511	732999	2933.540673	43.91490149	0
2	219	253.417439	726678	2894.351671	44.50278169	0
3	219	222.49526	657394	2982.836392	43.21823131	0
4	219	256.796553	733097	2881.78835	42.69265439	0
5	219	265.645313	763691	2900.249518	46.36603757	0
1	220	237.106187	681223	2900.938653	42.98197819	0
2	220	253.564895	730654	2907.272393	45.4664097	0
3	220	257.680735	745443	2919.982519	44.91296906	0
4	220	251.160511	731688	2941.008563	43.46115109	0
5	220	251.013196	727760	2926.107111	43.63320409	0
2	221	272.685337	794103	2938.70032	45.19014464	0
3	221	256.917966	736243	2891.37401	45.24793107	0
4	221	240.181252	696751	2927.894445	44.68180836	0
5	221	253.721054	741193	2947.063016	47.05548572	0
1	222	241.905916	703009	2933.64469	43.5759012	0
2	222	248.615731	717470	2912.470796	44.86091204	0
3	222	278.642518	800981	2900.180183	45.00935644	0
4	222	256.343339	725654	2856.834608	43.77484456	0
5	222	262.039372	749114	2885.143461	44.01384409	0
1	223	269.825368	764979	2861.090522	44.10280458	0
2	223	277.313416	789651	2873.067737	45.26071476	0
3	223	292.984957	827066	2847.746359	45.65190071	0
4	223	248.555963	708717	2878.346132	43.06513761	0
5	223	273.842927	781281	2879.241986	44.49392042	0
1	224	224.503324	648815	2917.123978	44.18719584	0
2	224	264.764436	745120	2840.013425	44.06956281	0
3	224	261.646612	750982	2896.570016	44.82586262	0
4	224	279.303154	786186	2839.802816	44.4820572	0
5	224	241.538801	687127	2870.927327	44.81144782	0
1	225	263.694356	743854	2846.77247	44.19807188	0
2	225	249.098925	717616	2907.148611	45.0107776	0
3	225	257.034871	740297	2906.575869	45.32672902	0
4	225	239.688741	675941	2846.979445	42.55703229	0
5	225	245.602021	700583	2878.728586	45.24529949	0
1	226	268.557396	783221	2943.423317	44.76258987	0
2	226	260.746947	736958	2852.929108	42.98012457	0
3	226	243.325344	697853	2893.536608	45.50305147	0
4	226	259.171666	734171	2858.313213	45.15300922	0
5	226	273.067788	779163	2879.498071	44.26621598	0
1	227	267.971776	764842	2880.306369	44.61999366	0
2	227	247.24239	695243	2838.086585	43.66149702	0
3	227	263.276794	737861	2828.168599	44.15974082	0
4	227	363.114407	1074319	2983.165476	50.17769838	0
5	227	252.54578	722168	2886.036518	44.30790219	0
1	228	289.26599	807002	2814.879379	44.68133248	0
2	228	286.522081	815968	2873.492655	45.05246102	0
3	228	263.970681	752535	2876.411598	45.68771588	0
4	228	257.150155	727078	2850.998693	48.13709215	0
5	228	223.557168	649758	2932.685944	45.63078123	0
1	229	259.679466	743193	2888.459002	44.72652671	0
3	229	245.526072	688770	2830.888929	44.78110423	0
4	229	269.143672	748285	2804.960086	44.84827633	0
5	229	253.529674	721508	2871.804712	44.63134012	0
1	230	264.644394	763271	2909.44894	46.38844106	0
2	230	304.486085	872652	2891.758441	45.47783259	0
3	230	279.50707	789246	2848.979082	45.26813175	0
4	230	254.442101	706279	2800.557164	44.08363468	0
5	230	260.74767	754143	2919.094898	45.18144581	0
1	231	251.132068	717663	2884.049309	44.12600459	0
2	231	264.013048	751426	2872.027656	44.78980978	0
3	231	245.784417	699612	2872.281513	45.087863	0
4	231	277.415324	789787	2871.024749	47.57990393	0
5	231	276.211549	769543	2809.936404	46.66122702	0
1	232	265.506853	736174	2798.831163	42.78982072	0
2	232	262.651501	743002	2854.704043	43.54203725	0
3	232	269.427311	740850	2773.935293	45.09519569	0
4	232	251.633823	698253	2799.018447	45.62466751	0
5	232	242.1274	689054	2872.30028	43.66117737	0
1	233	257.39504	729233	2858.638293	45.99673892	0
2	233	271.089433	780573	2904.954711	46.69085536	0
3	233	266.237021	752995	2853.518783	44.90977771	0
4	233	265.047626	741193	2821.16053	45.4116606	0
5	233	277.567004	791755	2877.722311	46.78253571	0
1	234	265.472084	753724	2865.554269	43.8716232	0
2	234	273.052717	751638	2778.114275	43.64074473	0
3	234	264.340039	732829	2797.304995	45.05623623	0
4	234	293.068318	818363	2815.91876	47.69193691	0
5	234	248.818819	687300	2786.876339	44.47100288	0
1	235	273.995838	764150	2814.22568	44.65488968	0
2	235	266.784235	739803	2798.345536	43.81384585	0
3	235	301.405505	834227	2792.852829	44.92865321	0
4	235	256.084361	701892	2765.411634	44.51462747	0
5	235	280.114291	788259	2839.115611	45.38531793	0
1	236	286.081355	788323	2778.933361	47.67550178	0
2	236	265.39439	743218	2825.397453	45.8467602	0
3	236	262.487003	728996	2802.16066	44.39765722	0
4	236	260.953278	727423	2811.679604	45.94797525	0
5	236	259.584642	724707	2817.048496	45.23302045	0
1	237	250.002937	709880	2865.760173	44.22791079	0
2	237	289.747107	803987	2799.479784	45.277462	0
3	237	256.214383	710077	2796.501784	44.74591604	0
4	237	273.664244	771707	2844.85026	45.43260322	0
5	237	246.28008	690806	2830.290913	44.79772092	0
1	238	229.244775	646653	2847.160033	44.23576757	0
2	238	253.639301	722018	2872.359344	44.94794102	0
3	238	263.666771	736742	2820.137429	43.28281658	0
4	238	249.708449	709161	2866.229774	43.96202548	0
5	238	268.151265	772630	2908.264956	44.21224339	0
1	239	262.944063	734588	2817.792219	47.00093131	0
2	239	301.488177	838659	2805.264792	46.93739878	0
3	239	276.555997	779653	2843.708307	46.40401926	0
4	239	247.680701	697328	2841.66247	42.95173314	0
5	239	246.067002	691764	2836.275729	45.54092607	0
2	240	261.570783	725049	2797.552889	43.23992454	0
3	240	257.953836	718455	2810.301938	45.0064457	0
4	240	258.75914	725714	2829.762554	44.96016845	0
5	240	233.778906	658658	2843.781996	43.66237632	0
1	241	255.780168	705664	2783.084842	46.21113609	0
2	241	285.328328	775313	2739.932402	47.21135998	0
3	241	301.484748	856255	2865.02983	46.71447601	0
4	241	255.754953	722860	2852.349936	46.11387601	0
5	241	286.624361	811696	2857.749305	45.65760608	0
1	242	271.145615	761101	2832.708615	45.39043405	0
2	242	272.564526	763095	2825.033528	44.89184368	0
3	242	308.481548	858836	2808.307027	46.15235389	0
4	242	274.60897	754286	2770.218024	47.17834583	0
5	242	261.409597	722826	2791.152481	43.63715854	0
1	243	265.026399	752487	2864.310876	46.82100943	0
2	243	290.928084	809223	2806.474628	44.68133114	0
3	243	253.091629	722407	2880.416991	44.63384942	0
4	243	257.65805	727769	2850.46317	44.77253367	0
5	243	306.164576	863770	2845.702225	48.44848735	0
1	244	258.413929	724279	2828.088491	45.37393913	0
2	244	264.984811	730134	2780.016031	44.71689012	0
3	244	266.848971	736416	2784.310595	44.7279424	0
4	244	235.377921	658282	2821.965318	44.88183627	0
5	244	247.321328	698714	2851.12184	44.85528611	0
1	245	287.616294	817498	2865.595958	49.18152449	0
2	245	270.099249	747350	2791.474675	45.00279589	0
3	245	262.732509	723999	2779.917626	45.49812087	0
4	245	286.891579	793659	2791.068931	45.60647317	0
5	245	274.218288	768377	2826.540827	45.79962319	0
1	246	262.156535	731742	2817.045802	43.7902565	0
2	246	250.466138	699823	2818.318354	46.40362985	0
3	246	286.297821	793366	2794.972285	47.11335609	0
4	246	281.687274	774369	2772.783834	47.09011017	0
5	246	261.624268	727749	2807.327981	44.10649875	0
1	247	251.695033	704788	2825.234221	45.64394227	0
2	247	282.74809	783459	2795.804514	44.46700047	0
3	247	292.236633	801734	2766.908317	46.16073293	0
4	247	232.759709	651120	2823.625359	43.92354238	0
5	247	291.171931	804008	2786.391525	44.47485832	0
1	248	296.540931	829268	2820.696954	47.38793691	0
2	248	250.753618	693010	2788.574877	44.14876014	0
3	248	347.581245	971194	2817.21005	48.43524179	0
4	248	275.584335	759618	2780.915101	44.70639978	0
5	248	300.447249	822227	2759.473522	47.10311516	0
1	249	265.735676	736496	2797.440853	43.2992397	0
2	249	333.435186	887529	2682.935512	47.85037944	0
3	249	264.433215	731687	2792.158905	44.15619422	0
4	249	255.857226	713718	2814.00212	46.59880757	0
5	249	283.847462	793491	2819.890235	46.27603895	0
1	250	283.592042	791193	2815.599925	43.80948061	0
2	250	261.77785	723458	2788.278623	45.23016212	0
3	250	276.066262	772386	2823.139482	44.60963753	0
4	250	250.217529	690431	2784.277853	44.59821218	0
5	250	278.398137	778019	2820.398529	44.24308702	0


==> age-sweep-dantzig.tsv <==
instance	job_machine_ratio	best_age
b20100	5	1
a20100	5	1
c10100	10	3
b10100	10	4
b20200	10	5
c40400	10	5
c20200	10	5
a10100	10	5
a20200	10	6
b10200	20	14
c20400	20	14
b05100	20	16
c10200	20	17
a05100	20	20
a10200	20	23
c30900	30	35
c10400	40	90
b05200	40	94
c05200	40	98
a05200	40	132


==> age-sweep-lt.tsv <==
instance	job_machine_ratio	best_age
a20100	5	1
c20100	5	1
b20100	5	1
a20200	10	1
b20200	10	1
b10100	10	1
c40400	10	1
c20200	10	1
c10100	10	1
a10100	10	1
c60900	15	1
c05100	20	1
b10200	20	1
a10200	20	1
c801600	20	1
c10200	20	1
a05100	20	1
c20400	20	1
b05100	20	1
c30900	30	1
c401600	40	1
b05200	40	1
a05200	40	1
c05200	40	2
c10400	40	3
e15900	60	4
c15900	60	5
c201600	80	5


==> age-sweep-pessoa.tsv <==
instance	job_machine_ratio	best_age
a20100	5	1
c20100	5	1
b20100	5	1
b10100	10	1
b20200	10	1
c20200	10	1
a20200	10	1
a10100	10	1
c10100	10	1
c40400	10	4
c60900	15	5
a05100	20	1
b05100	20	1
c05100	20	3
c10200	20	5
a10200	20	5
b10200	20	5
c801600	20	6
c20400	20	6
c30900	30	7
c05200	40	10
c10400	40	11
b05200	40	11
a05200	40	12
d15900	60	9
e15900	60	12
c15900	60	17


==> c10400-convergence.tsv <==
iterations	d-d	d-LT	d-MT	d-p	LT-d	LT-LT	LT-MT	LT-p	MT-d	MT-LT	MT-MT	MT-p
5	2.01233244	1.995978552	2.01233244	2.01233244	nan	nan	nan	nan	0.020554066	0.020554066	0.020554066	0.020554066
6	1.921686029	1.836143382	1.844057194	1.921686029	0.020464701	0.020464701	0.020464701	0.020464701	0.020554066	0.020554066	0.020554066	0.020554066
10	1.797008884	1.664236258	1.67479042	1.817677184	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.020554066	0.019124218	0.020554066
15	1.722379992	1.593047464	1.591566945	1.631340729	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.020554066	0.019124218	0.020554066
20	1.402835906	1.417608355	1.418399421	1.363544421	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.020554066	0.019124218	0.020554066
25	1.253632173	1.255692376	1.230683905	1.202174807	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.020554066	0.019124218	0.020554066
30	1.152607238	1.174660844	1.159935471	1.061861192	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.019124218	0.020554066
35	1.090063504	1.114893251	1.11216235	0.936820349	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.019124218	0.020554066
40	1.056913518	1.066145379	1.071393585	0.81099869	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.019124218	0.020554066
45	1.030175953	1.036814039	1.043413911	0.707264416	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.01531129	0.020554066
50	1.014791684	1.016455281	1.008776508	0.622549649	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.009830206	0.020554066
55	1.001870665	0.991313981	0.980580379	0.494880904	0.020464701	0.004647006	0.004647006	0.020464701	0.020554066	0.009830206	0.009830206	0.020554066
60	0.988898986	0.976322488	0.954416034	0.343113847	0.020464701	0.004647006	0.003395889	0.020464701	0.020554066	0.009830206	0.009830206	0.020554066
65	0.975926911	0.955322841	0.930695676	0.254838933	0.020464701	0.004647006	0.003395889	0.020464701	0.020554066	0.009830206	0.006613047	0.020554066
70	0.961586746	0.928462994	0.909018424	0.186814045	0.020464701	0.004647006	0.003395889	0.020464701	0.020554066	0.009830206	0.006613047	0.020554066
75	0.94088862	0.901614333	0.892785697	0.135038227	0.020464701	0.004647006	0.003217158	0.020464701	0.020554066	0.008489723	0.006613047	0.020554066
80	0.897010978	0.885296424	0.873128986	0.109806876	0.020464701	0.004647006	0.003217158	0.020464701	0.020554066	0.008489723	0.006613047	0.020554066
85	0.838338916	0.864198272	0.858950643	0.096000463	0.020464701	0.003753351	0.002680965	0.020464701	0.020554066	0.00714924	0.006613047	0.020554066
90	0.79987588	0.848436193	0.836945937	0.087953694	0.020464701	0.003753351	0.002680965	0.020464701	0.020554066	0.00714924	0.005719392	0.020554066
95	0.769548974	0.835098785	0.815905042	0.075641069	0.020464701	0.003049598	0.002680965	0.020464701	0.020554066	0.005898123	0.003395889	0.020554066
100	0.738931076	0.823853341	0.800161255	0.071262582	0.020464701	0.002502234	0.002144772	0.020464701	0.020554066	0.005898123	0.003395889	0.020554066
105	0.704960484	0.814345738	0.787136082	0.066437149	0.020464701	0.002502234	0.001966041	0.020464701	0.020554066	0.004736372	0.003395889	0.020554066
110	0.673424573	0.800611773	0.774689262	0.062083171	0.020464701	0.002234138	0.001966041	0.020464701	0.020554066	0.004200179	0.002859696	0.020554066
115	0.646754501	0.786100408	0.76500219	0.056036929	0.020464701	0.002144772	0.001856053	0.020464701	0.020554066	0.002859696	0.002859696	0.020554066
120	0.625288676	0.777313317	0.756206557	0.052097468	0.020464701	0.001691987	0.001161752	0.020464701	0.020554066	0.002263926	0.002859696	0.020554066
125	0.607666944	0.766363215	0.747212633	0.048350067	0.020464701	0.001552726	0.000983021	0.020464701	0.020554066	0.002189455	0.002770331	0.020554066
130	0.590687193	0.755553641	0.737351033	0.045459648	0.020464701	0.001251117	0.000625559	0.020464701	0.020554066	0.001876676	0.001966041	0.020554066
135	0.573085268	0.746301703	0.727531817	0.041217208	0.020464701	0.001228776	0.000625559	0.020464701	0.020554066	0.001608579	0.001966041	0.020554066
140	0.560031165	0.735361995	0.713932925	0.035387395	0.020464701	0.000893655	0.000625559	0.020464701	0.020554066	0.001608579	0.001966041	0.020554066
145	0.546999042	0.723112172	0.706718759	0.031688649	0.020464701	0.000893655	0.000536193	0.020464701	0.020554066	0.001370271	0.001966041	0.020554066
150	0.529778613	0.715015477	0.698313345	0.028779168	0.020464701	0.000893655	0.000506405	0.020464701	0.020554066	0.001310694	0.001608579	0.020554066
155	0.517054064	0.7088044	0.687868373	0.026196594	0.020464701	0.000893655	0.000506405	0.020464701	0.020554066	0.001310694	0.001608579	0.020554066
160	0.50378604	0.700650794	0.67898476	0.023026396	0.020464701	0.000893655	0.000506405	0.020464701	0.020554066	0.001274179	0.001429848	0.020554066
165	0.491302795	0.692362276	0.670541003	0.020486152	0.020464701	0.000893655	0.000488531	0.020464701	0.020554066	0.001072386	0.001251117	0.020554066
170	0.479304298	0.686738129	0.66047884	0.018100845	0.020464701	0.000796165	0.000476616	0.020464701	0.020554066	0.000822163	0.001179625	0.020554066
175	0.46839654	0.679660446	0.653785096	0.016825111	0.020464701	0.000604936	0.000476616	0.020464701	0.020554066	0.000527256	0.000893655	0.020554066
180	0.457291233	0.672458458	0.64562034	0.015554608	0.020464701	0.000460938	0.000357462	0.020464701	0.020554066	0.000503696	0.000893655	0.020554066
185	0.442330895	0.662336513	0.638002172	0.014146199	0.020464701	0.000335121	0.000319163	0.020464701	0.020554066	0.000503696	0.000812414	0.020554066
190	0.432354253	0.656313844	0.631841624	0.013107796	0.020464701	0.00029438	0.000272159	0.020464701	0.020554066	0.00046989	0.000714924	0.020554066
195	0.423089099	0.649197744	0.626867221	0.011758524	0.020464701	0.000261862	0.000212243	0.020464701	0.020554066	0.000268097	0.000689391	0.020554066
200	0.413326135	0.642094953	0.61986985	0.010826376	0.020464701	0.000155845	0.000178731	0.020464701	0.020554066	0.000202562	0.000561726	0.020554066
205	0.404336922	0.634245524	0.614428709	0.009658386	0.020464701	0.000149834	0.000178731	0.020464701	0.020554066	0.000181661	0.000485127	0.020554066
210	0.395726316	0.625639368	0.609239439	0.008954643	0.020464701	0.000105405	0.000151842	0.020464701	0.020554066	0.000181661	0.000388278	0.020554066
215	0.386813175	0.617882563	0.604904605	0.008184448	0.020464701	0.000105405	0.000142507	0.020464701	0.020554066	0.000147548	0.000360052	0.020554066
220	0.37735909	0.613182521	0.600224591	0.007221444	0.020464701	0.000105405	0.000111805	0.020464701	0.020554066	0.000136061	0.000312779	0.020554066
225	0.369174809	0.60892565	0.596096722	0.006391566	0.020464701	0.000102132	8.93655E-05	0.020464701	0.020554066	0.000130401	0.000310428	0.020554066
230	0.361813131	0.604525724	0.591367206	0.005735554	0.020464701	7.87954E-05	8.40189E-05	0.020464701	0.020554066	0.000100071	0.000291011	0.020554066
235	0.350916185	0.601634757	0.583928285	0.00507486	0.020464701	6.46701E-05	7.83478E-05	0.020464701	0.020554066	9.47372E-05	0.000209371	0.020554066
240	0.342125623	0.598903423	0.57771413	0.004583734	0.020464701	6.27126E-05	7.67405E-05	0.020464701	0.020554066	9.47372E-05	0.000209371	0.020554066
245	0.333238414	0.59430158	0.57214665	0.004355214	0.020234651	6.27126E-05	7.67405E-05	0.020464701	0.020554066	9.46223E-05	0.000193942	0.020554066
250	0.324737697	0.589028754	0.568511715	0.004132304	0.020105975	5.93235E-05	6.61619E-05	0.020464701	0.020554066	7.11761E-05	0.000178731	0.020554066
255	0.317544685	0.582518131	0.563954137	0.003911383	0.019970461	5.91752E-05	5.9577E-05	0.020464701	0.020554066	6.29335E-05	0.000150134	0.020554066
260	0.311995901	0.574188058	0.558304447	0.003788056	0.019847111	5.91752E-05	5.9577E-05	0.020464701	0.020554066	6.17434E-05	0.000126517	0.020554066
265	0.304398682	0.569814771	0.553127128	0.003641623	0.019709261	5.91752E-05	5.9577E-05	0.020464701	0.020554066	5.97977E-05	0.000111707	0.020554066
270	0.298465068	0.566316204	0.548869298	0.00346232	0.019586462	5.91752E-05	5.91752E-05	0.020464701	0.020554066	5.93235E-05	9.62398E-05	0.020554066
275	0.290541398	0.563186865	0.545042675	0.003337718	0.01945745	5.91752E-05	5.91752E-05	0.020464701	0.020554066	5.91752E-05	9.62398E-05	0.020554066
280	0.286142639	0.560503534	0.541331089	0.003255966	0.019334156	5.91752E-05	5.91752E-05	0.020464701	0.020554066	5.91752E-05	9.62398E-05	0.020554066
285	0.281747378	0.55788588	0.538348439	0.003071607	0.019186967	5.91752E-05	5.91752E-05	0.020464701	0.020554066	5.91752E-05	9.62398E-05	0.020554066
290	0.275802854	0.555369711	0.534801899	0.003020094	0.019056323	nan	5.91752E-05	0.020464701	0.020554066	5.91752E-05	9.62398E-05	0.020554066
295	0.271269391	0.552129844	0.531245207	0.002875503	0.018861653	nan	5.91752E-05	0.020464701	0.020554066	nan	7.9436E-05	0.020554066
300	0.266817875	0.549263271	0.528309845	0.002766007	0.018736999	nan	5.91752E-05	0.020464701	0.020554066	nan	7.93045E-05	0.020554066
305	0.260264834	0.545754097	0.525025181	0.002643205	0.018577673	nan	5.91752E-05	0.020464701	0.020554066	nan	7.4688E-05	0.020554066
310	0.255808167	0.541765863	0.521998291	0.002505574	0.018436369	nan	5.91752E-05	0.020464701	0.020554066	nan	5.9577E-05	0.020554066
315	0.250227671	0.538555208	0.519253884	0.002357545	0.018281216	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91792E-05	0.020554066
320	0.245880673	0.535133919	0.516274541	0.002166478	0.018128531	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
325	0.242409589	0.531957194	0.513786582	0.001888221	0.018005956	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
330	0.238741967	0.528238608	0.511585524	0.00164268	0.017860764	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
335	0.233934665	0.525682417	0.509268763	0.001496872	0.017669823	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
340	0.22863659	0.522723164	0.506515861	0.001283477	0.017504291	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
345	0.223450509	0.520325936	0.502722536	0.001180906	0.017343038	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
350	0.218034032	0.51696092	0.499829439	0.001083002	0.017239124	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554065
355	0.212298585	0.514634912	0.496745939	0.000951933	0.017130907	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
360	0.207538051	0.512831164	0.49414072	0.00082257	0.017015302	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
365	0.202560364	0.510734739	0.492156973	0.000779606	0.016892167	nan	5.91752E-05	0.020464701	0.020554066	nan	5.91752E-05	0.020554066
370	0.19787931	0.508341019	0.490549172	0.000677228	0.016759549	nan	nan	0.020464701	0.020326964	nan	nan	0.020554066
375	0.192629346	0.505903046	0.487329258	0.000636593	0.016606876	nan	nan	0.020464701	0.020148531	nan	nan	0.020554066
380	0.187470076	0.503628153	0.484547758	0.00051894	0.016496424	nan	nan	0.020464701	0.019938856	nan	nan	0.020554066
385	0.18319776	0.50148688	0.48277455	0.000502299	0.01638278	nan	nan	0.020464701	0.019745935	nan	nan	0.020554066
390	0.177948334	0.499453667	0.480928834	0.000484715	0.016272159	nan	nan	0.020464701	0.019588328	nan	nan	0.020554066
395	0.174840073	0.497811026	0.47952486	0.000469674	0.016156602	nan	nan	0.020464701	0.019436513	nan	nan	0.020554066
400	0.17075628	0.49598351	0.477943933	0.000425108	0.016022038	nan	nan	0.020464701	0.01930492	nan	nan	0.020554066
405	0.166674323	0.493868624	0.476757678	0.000372016	0.015924588	nan	nan	0.020464701	0.019208991	nan	nan	0.020554066
410	0.163823886	0.491706212	0.474642295	0.000357028	0.015810834	nan	nan	0.020464701	0.01911137	nan	nan	0.020554066
415	0.160723982	0.489669707	0.471946277	0.000254404	0.015731903	nan	nan	0.020464701	0.018979911	nan	nan	0.020554066
420	0.15689555	0.487659544	0.469769167	0.000208914	0.015653523	nan	nan	0.020464701	0.018860568	nan	nan	0.020554066
425	0.153548075	0.485868876	0.467529325	0.000180494	0.015549978	nan	nan	0.020464701	0.01876889	nan	nan	0.020554066
430	0.150397157	0.483104798	0.464661779	0.000157861	0.015439733	nan	nan	0.020464701	0.018665541	nan	nan	0.020554066
435	0.14723911	0.480591414	0.462759706	0.000138506	0.015330214	nan	nan	0.020464701	0.018550267	nan	nan	0.020554066
440	0.143850752	0.478463434	0.461032923	0.000123534	0.015252669	nan	nan	0.020464701	0.018464622	nan	nan	0.020554066
445	0.140471068	0.476705741	0.458980018	0.000116756	0.015183426	nan	nan	0.020464701	0.018362298	nan	nan	0.020554066
450	0.138261095	0.474907516	0.456857459	9.86164E-05	0.015089152	nan	nan	0.020464701	0.018270302	nan	nan	0.020554066
455	0.136189644	0.473282531	0.454892505	8.50925E-05	0.014996454	nan	nan	0.020464701	0.01812065	nan	nan	0.020554066
460	0.134314626	0.472128222	0.453556759	8.36E-05	0.014887407	nan	nan	0.020464701	0.017965633	nan	nan	0.020554066
465	0.131751101	0.470616817	0.452066007	7.85189E-05	0.014771831	nan	nan	0.020464701	0.017878803	nan	nan	0.020554066
470	0.129407751	0.469269928	0.450345925	7.25776E-05	0.01465089	nan	nan	0.020464701	0.017776782	nan	nan	0.020554066
475	0.126778473	0.46793904	0.448712931	7.25776E-05	0.014543197	nan	nan	0.020464701	0.017678423	nan	nan	0.020554066
480	0.1244365	0.466845561	0.447485051	7.20675E-05	0.014455024	nan	nan	0.020464701	0.017582837	nan	nan	0.020554066
485	0.122419637	0.465769937	0.44641677	6.83542E-05	0.014370488	nan	nan	0.020464701	0.017457031	nan	nan	0.020554066
490	0.1208205	0.46457081	0.445207891	6.8329E-05	0.014275431	nan	nan	0.020464701	0.017354498	nan	nan	0.020554066
495	0.119460062	0.462849758	0.443884865	6.8329E-05	0.014204282	nan	nan	0.020464701	0.017244149	nan	nan	0.020554066
500	0.117641523	0.461425345	0.442497047	6.8329E-05	0.014115896	nan	nan	0.020464699	0.01713164	nan	nan	0.020554066
505	0.1158769	0.460273061	0.441112177	6.8329E-05	0.014013136	nan	nan	0.020464701	0.01701609	nan	nan	0.020554066
510	0.114235001	0.45909432	0.440175591	6.8329E-05	0.01392211	nan	nan	0.020464701	0.016920294	nan	nan	0.020554066
515	0.11259456	0.4578663	0.438830807	6.8329E-05	0.013832594	nan	nan	0.020464701	0.016829153	nan	nan	0.020554066
520	0.110523703	0.456280469	0.437585327	6.8329E-05	0.013756574	nan	nan	0.020464701	0.016723214	nan	nan	0.020554066
525	0.108612993	0.454779366	0.436201856	6.8308E-05	0.013652914	nan	nan	0.020464701	0.016595933	nan	nan	0.020554066
530	0.106502178	0.453386793	0.435112558	6.8308E-05	0.013552637	nan	nan	0.020464701	0.016519231	nan	nan	0.020554066
535	0.104517719	0.452290789	0.434165134	6.8308E-05	0.013435833	nan	nan	0.020464701	0.016423053	nan	nan	0.020554066
540	0.10210993	0.451422712	0.432786251	6.3917E-05	0.013315081	nan	nan	0.020464701	0.016309156	nan	nan	0.020554066
545	0.10041653	0.449975417	0.431519155	6.3917E-05	0.013227658	nan	nan	0.020464701	0.016192348	nan	nan	0.020554066
550	0.098357567	0.448507662	0.430324994	6.3917E-05	0.013166776	nan	nan	0.020464701	0.016065362	nan	nan	0.020554066
555	0.096317456	0.446932535	0.428953992	6.3917E-05	0.013076954	nan	nan	0.020464701	0.015962928	nan	nan	0.020554066
560	0.094577681	0.445581636	0.427926049	6.3917E-05	0.013001821	nan	nan	0.020464701	0.015872507	nan	nan	0.020554066
565	0.092760652	0.444514367	0.426715887	6.3917E-05	0.012938405	nan	nan	0.020464701	0.015733254	nan	nan	0.020554066
570	0.091328922	0.443479474	0.425492801	6.3917E-05	0.012885976	nan	nan	0.020464701	0.01557058	nan	nan	0.020554066
575	0.089437393	0.442903753	0.424385131	6.25312E-05	0.012840263	nan	nan	0.020464701	0.015426871	nan	nan	0.020554066
580	0.088092945	0.442364614	0.423181658	6.25312E-05	0.012773135	nan	nan	0.020464701	0.015303804	nan	nan	0.020554066
585	0.086892781	0.441582696	0.422353203	6.25312E-05	0.012696723	nan	nan	0.020464701	0.01523189	nan	nan	0.020554066
590	0.085033043	0.44083033	0.421432872	6.01042E-05	0.012624341	nan	nan	0.020464701	0.015132889	nan	nan	0.020554066
595	0.083709876	0.440127397	0.42038229	6.01042E-05	0.012561396	nan	nan	0.020464701	0.015028895	nan	nan	0.020554066
600	0.082246702	0.439258753	0.419502077	6.01042E-05	0.012498168	nan	nan	0.020464701	0.01491752	nan	nan	0.020554066
605	0.081008593	0.438276533	0.418508356	6.01042E-05	0.012440796	nan	nan	0.020464701	0.014820289	nan	nan	0.020554066
610	0.079582464	0.437065246	0.417324632	6.01042E-05	0.012379788	nan	nan	0.020464701	0.014756614	nan	nan	0.020554066
615	0.078389991	0.435957964	0.416429894	6.00565E-05	0.012308279	nan	nan	0.020464701	0.01469637	nan	nan	0.020554066
620	0.076957537	0.435112348	0.415419793	5.91792E-05	0.01222395	nan	nan	0.020464701	0.014597807	nan	nan	0.020554066
625	0.075717316	0.434199921	0.414585506	5.91792E-05	0.01213788	nan	nan	0.020464701	0.014491053	nan	nan	0.020554066
630	0.074383215	0.433249581	0.413658691	5.91792E-05	0.012061385	nan	nan	0.020464701	0.014380719	nan	nan	0.020554066
635	0.073151523	0.432001389	0.412710831	nan	0.012000206	nan	nan	0.020464701	0.01427089	nan	nan	0.020554066
640	0.071953897	0.430764098	0.411510569	nan	0.011929829	nan	nan	0.020464701	0.014133934	nan	nan	0.020554066
645	0.070547824	0.429629256	0.410376141	nan	0.011881464	nan	nan	0.020464701	0.013967278	nan	nan	0.020554066
650	0.068860283	0.428909706	0.40929848	nan	0.01182221	nan	nan	0.020464701	0.013811278	nan	nan	0.020554066
655	0.067947031	0.428129382	0.408488441	nan	0.011764468	nan	nan	0.020464701	0.013712834	nan	nan	0.020554066
660	0.067230199	0.427262207	0.407656833	nan	0.011692494	nan	nan	0.020464701	0.013602201	nan	nan	0.020554066
665	0.06603855	0.42650254	0.406656657	nan	0.011626796	nan	nan	0.020464701	0.013470105	nan	nan	0.020554066
670	0.064728325	0.425466345	0.406124927	nan	0.011549286	nan	nan	0.020464701	0.013359488	nan	nan	0.020554066
675	0.063711984	0.424627854	0.405503119	nan	0.011486652	nan	nan	0.020464701	0.013269374	nan	nan	0.020554066
680	0.062848632	0.423784227	0.404939318	nan	0.011427947	nan	nan	0.020464701	0.013177193	nan	nan	0.020554066
685	0.061549602	0.423000202	0.403913878	nan	0.011364589	nan	nan	0.020464701	0.013090444	nan	nan	0.020554066
690	0.060588517	0.422233933	0.403209456	nan	0.011312017	nan	nan	0.020464701	0.013023968	nan	nan	0.020554066
695	0.059629932	0.42160316	0.402669497	nan	0.011249872	nan	nan	0.020464701	0.012916308	nan	nan	0.020554066
700	0.058978807	0.420893836	0.40197611	nan	0.011174266	nan	nan	0.020464701	0.012785276	nan	nan	0.020554066
705	0.058107401	0.419922909	0.401142802	nan	0.011113264	nan	nan	0.020464701	0.012651861	nan	nan	0.020554066
710	0.057144597	0.419354542	0.400491859	nan	0.011051792	nan	nan	0.020464701	0.01250801	nan	nan	0.020554066
715	0.056098416	0.418438325	0.399922626	nan	0.010990288	nan	nan	0.020464701	0.012346479	nan	nan	0.020554066
720	0.055145987	0.417651398	0.399308039	nan	0.01093867	nan	nan	0.020464701	0.012227526	nan	nan	0.020554066
725	0.054061822	0.416340442	0.398615211	nan	0.010888754	nan	nan	0.020464701	0.012129558	nan	nan	0.020554066
730	0.053168181	0.41540627	0.397920722	nan	0.010849707	nan	nan	0.020464701	0.012046955	nan	nan	0.020554066
735	0.052490488	0.41443374	0.397435029	nan	0.01078607	nan	nan	0.020464701	0.011949147	nan	nan	0.020554066
740	0.051752493	0.413454888	0.396898419	nan	0.010720827	nan	nan	0.020464701	0.011876053	nan	nan	0.020554066
745	0.05084987	0.412496285	0.396387921	nan	0.010662012	nan	nan	0.020464701	0.01180659	nan	nan	0.020554066
750	0.04995411	0.41146825	0.395462377	nan	0.010603175	nan	nan	0.020464701	0.011718811	nan	nan	0.020554066
755	0.049000451	0.410224615	0.394495826	nan	0.01052976	nan	nan	0.020464701	0.011626071	nan	nan	0.020554066
760	0.048283198	0.409443699	0.39366493	nan	0.010464529	nan	nan	0.020464701	0.011573474	nan	nan	0.020554066
765	0.047246512	0.408860428	0.392919301	nan	0.010404663	nan	nan	0.020464701	0.011515768	nan	nan	0.020554066
770	0.046142575	0.408022531	0.392213127	nan	0.010348631	nan	nan	0.016597653	0.011441343	nan	nan	0.020554066
775	0.045327858	0.407117696	0.391403037	nan	0.010272936	nan	nan	0.014519531	0.011359011	nan	nan	0.020554066
780	0.044668389	0.406453683	0.39074224	nan	0.0101848	nan	nan	0.013197505	0.011308472	nan	nan	0.020554066
785	0.043968386	0.405548052	0.389864642	nan	0.010130694	nan	nan	0.01201374	0.011237529	nan	nan	0.020554066
790	0.043573267	0.40500189	0.389295167	nan	0.010080901	nan	nan	0.011045903	0.011104376	nan	nan	0.020554066
795	0.043215402	0.404491046	0.388560507	nan	0.010014256	nan	nan	0.010065582	0.010998363	nan	nan	0.020554066
800	0.042855599	0.403949905	0.387858624	nan	0.009946101	nan	nan	0.009501835	0.010900478	nan	nan	0.020554066
805	0.042499388	0.403487228	0.387161436	nan	0.009883976	nan	nan	0.009156795	0.010828348	nan	nan	0.017424827
810	0.041884641	0.403015779	0.386501244	nan	0.009836809	nan	nan	0.008720264	0.010758333	nan	nan	0.01580731
815	0.041215589	0.402389258	0.385614568	nan	0.009790364	nan	nan	0.008401983	0.010704361	nan	nan	0.014662086
820	0.040794188	0.401675687	0.384943806	nan	0.009714288	nan	nan	0.008171763	0.010652955	nan	nan	0.013558609
825	0.040483492	0.401058929	0.384334915	nan	0.009667331	nan	nan	0.007878502	0.010596236	nan	nan	0.012612522
830	0.040096626	0.400466444	0.383579847	nan	0.009612428	nan	nan	0.007635906	0.010552875	nan	nan	0.011536265
835	0.03935626	0.399875354	0.382855288	nan	0.009541524	nan	nan	0.007461184	0.010488826	nan	nan	0.010183354
840	0.038929404	0.399182027	0.381975548	nan	0.009469307	nan	nan	0.00728944	0.010446265	nan	nan	0.009638675
845	0.038395381	0.398419055	0.381232	nan	0.009408634	nan	nan	0.007058334	0.010404082	nan	nan	0.008929181
850	0.037852245	0.397564003	0.380508154	nan	0.009355836	nan	nan	0.006943323	0.010363368	nan	nan	0.008241025
855	0.037430266	0.396792593	0.37970548	nan	0.009318611	nan	nan	0.006752931	0.010285674	nan	nan	0.007950158
860	0.037045337	0.39631254	0.379147789	nan	0.009282463	nan	nan	0.00649978	0.010219025	nan	nan	0.007587689
865	0.036780155	0.395689917	0.378249692	nan	0.009232776	nan	nan	0.006186367	0.010161897	nan	nan	0.007274119
870	0.036295705	0.394999876	0.377518469	nan	0.009183748	nan	nan	0.005892384	0.010107168	nan	nan	0.006840561
875	0.035707725	0.394449601	0.376687327	nan	0.009139786	nan	nan	0.005745814	0.01005283	nan	nan	0.00647779
880	0.035257674	0.393586364	0.376164991	nan	0.009062355	nan	nan	0.005623589	0.010011523	nan	nan	0.006092918
885	0.034746618	0.393015077	0.375656454	nan	0.008985962	nan	nan	0.005544211	0.009981406	nan	nan	0.005919074
890	0.03444713	0.392504469	0.374990999	nan	0.008925791	nan	nan	0.005477347	0.009939208	nan	nan	0.005760404
895	0.034067815	0.39187146	0.374363468	nan	0.008879124	nan	nan	0.005368168	0.009896907	nan	nan	0.005649404
900	0.033676324	0.39125283	0.373692613	nan	0.008840867	nan	nan	0.005302749	0.009819952	nan	nan	0.005578801
905	0.033256343	0.390514462	0.373143516	nan	0.008809805	nan	nan	0.005233494	0.009745723	nan	nan	0.005510786
910	0.032634503	0.389768711	0.372302181	nan	0.00877877	nan	nan	0.005127642	0.009638355	nan	nan	0.00541867
915	0.032067836	0.389217699	0.371691783	nan	0.008736644	nan	nan	0.004973266	0.009561497	nan	nan	0.005312248
920	0.031610453	0.388297673	0.370974361	nan	0.008679512	nan	nan	0.004870018	0.009463528	nan	nan	0.005193482
925	0.031305532	0.387436025	0.370378781	nan	0.008606967	nan	nan	0.004775195	0.00940087	nan	nan	0.004903166
930	0.03101929	0.386717492	0.369628744	nan	0.008548639	nan	nan	0.004676037	0.009344605	nan	nan	0.004453527
935	0.030609224	0.386229423	0.368695711	nan	0.008494473	nan	nan	0.004588444	0.009270549	nan	nan	0.004323646
940	0.030264716	0.385370254	0.367819537	nan	0.008460142	nan	nan	0.004491771	0.00920662	nan	nan	0.004223405
945	0.029787625	0.384822321	0.367000399	nan	0.008426264	nan	nan	0.004326801	0.009154593	nan	nan	0.004006315
950	0.029414047	0.384086999	0.366069023	nan	0.008386157	nan	nan	0.004226139	0.009115293	nan	nan	0.003727003
955	0.029101743	0.383506769	0.365459274	nan	0.008342287	nan	nan	0.004177479	0.009073453	nan	nan	0.003599458
960	0.028701295	0.382997109	0.364802317	nan	0.008276097	nan	nan	0.00411762	0.009023761	nan	nan	0.003387283
965	0.028308076	0.382162429	0.357996712	nan	0.008217083	nan	nan	0.004041352	0.008989532	nan	nan	0.003073019
970	0.02797738	0.379273903	0.354423592	nan	0.008141012	nan	nan	0.003718993	0.008948696	nan	nan	0.002866739
975	0.027739218	0.37220877	0.352954533	nan	0.008059871	nan	nan	0.003513586	0.008907262	nan	nan	0.002699268
980	0.027482233	0.370110549	0.351759172	nan	0.008000236	nan	nan	0.003366669	0.008870708	nan	nan	0.002571135
985	0.02723646	0.368815694	0.351060003	nan	0.007894838	nan	nan	0.003139852	0.008828762	nan	nan	0.002466286
990	0.026948542	0.36639857	0.350403382	nan	0.007831754	nan	nan	0.00297008	0.008798583	nan	nan	0.002366867
995	0.026672804	0.365486529	0.349919747	nan	0.007776998	nan	nan	0.002810602	0.008747524	nan	nan	0.002266897
1000	0.026489578	0.36147567	0.349336502	nan	0.007724461	nan	nan	0.002694083	0.008694815	nan	nan	0.002051461
1005	0.026227291	0.359885904	0.348594062	nan	0.004647006	nan	nan	0.002550646	0.008651082	nan	nan	0.001949235
1010	0.025992818	0.35888964	0.347832966	nan	0.004647006	nan	nan	0.002476968	0.0086084	nan	nan	0.001829275
1015	0.02566619	0.357998539	0.347258501	nan	0.004647006	nan	nan	0.002359998	0.008568901	nan	nan	0.001774594
1020	0.025297959	0.357090713	0.346238661	nan	0.004647006	nan	nan	0.002226243	0.008546312	nan	nan	0.001761171
1025	0.024976163	0.356260668	0.345228517	nan	0.004647006	nan	nan	0.002164175	0.008509406	nan	nan	0.001745365
1030	0.024791168	0.355525701	0.344487734	nan	0.004647006	nan	nan	0.002015804	0.008469233	nan	nan	0.001708611
1035	0.024443197	0.354294577	0.343896765	nan	0.004647006	nan	nan	0.001678818	0.008381608	nan	nan	0.001695289
1040	0.024147755	0.353355688	0.343326846	nan	0.004647006	nan	nan	0.001334365	0.008323774	nan	nan	0.001628874
1045	0.023900033	0.352258495	0.34273825	nan	0.004647006	nan	nan	0.001274335	0.008270284	nan	nan	0.001597987
1050	0.023728209	0.351392924	0.342053927	nan	0.004647006	nan	nan	0.001104439	0.008229619	nan	nan	0.001538816
1055	0.023510156	0.350612939	0.341589739	nan	0.004647006	nan	nan	0.000992253	0.008193628	nan	nan	0.001481224
1060	0.023286382	0.349700888	0.341066535	nan	0.004647006	nan	nan	0.000945249	0.008155444	nan	nan	0.001438962
1065	0.022973285	0.34917602	0.340637269	nan	0.004647006	nan	nan	0.000927796	0.008103333	nan	nan	0.001420785
1070	0.022805377	0.348344633	0.340202158	nan	0.004647006	nan	nan	0.000882623	0.008043519	nan	nan	0.001404275
1075	0.022506215	0.347883655	0.339551918	nan	0.004647006	nan	nan	0.000749764	0.007986237	nan	nan	0.001334519
1080	0.022124006	0.347100428	0.339024489	nan	0.004647006	nan	nan	0.000705049	0.007954598	nan	nan	0.001237302
1085	0.021905578	0.346102987	0.338517561	nan	0.004647006	nan	nan	0.000613587	0.007913302	nan	nan	0.001112885
1090	0.021628818	0.345240596	0.338157904	nan	0.004647006	nan	nan	0.000589524	0.007852362	nan	nan	0.001038043
1095	0.021467215	0.344280813	0.337493032	nan	0.004647006	nan	nan	0.000552587	0.007803845	nan	nan	0.00093131
1100	0.021269139	0.34358606	0.336655794	nan	0.004647006	nan	nan	0.000538256	0.007765558	nan	nan	0.000757339
1105	0.020998545	0.342769422	0.336156971	nan	0.004647006	nan	nan	0.000515826	0.00772924	nan	nan	0.000643537
1110	0.020847623	0.342273008	0.335712635	nan	0.004647006	nan	nan	0.000446653	0.007704755	nan	nan	0.000555786
1115	0.02052465	0.341439504	0.335170972	nan	0.004647006	nan	nan	0.000438308	0.007684578	nan	nan	0.000485412
1120	0.020250867	0.340863807	0.333167963	nan	0.004647006	nan	nan	0.000409392	0.007645928	nan	nan	0.000403899
1125	0.02000917	0.340328012	0.330901746	nan	0.004647006	nan	nan	0.000375157	0.007602131	nan	nan	0.000359314
1130	0.019829842	0.339764669	0.329914581	nan	0.004647006	nan	nan	0.000363545	0.007580501	nan	nan	0.000318757
1135	0.019688347	0.339295925	0.329196553	nan	0.004647006	nan	nan	0.000362234	0.00754978	nan	nan	0.000255485
1140	0.019521284	0.338613943	0.32834102	nan	0.004647006	nan	nan	0.000329167	0.007526804	nan	nan	0.0002323
1145	0.019391079	0.337639477	0.327584183	nan	0.004647006	nan	nan	0.000317586	0.007506772	nan	nan	0.00021969
1150	0.019209834	0.336891441	0.326945314	nan	0.004647006	nan	nan	0.00029747	0.007472416	nan	nan	0.00020798
1155	0.019039348	0.336159765	0.326239408	nan	0.004647006	nan	nan	0.000261936	0.007449548	nan	nan	0.000186755
1160	0.01890217	0.334940628	0.325505273	nan	0.004647006	nan	nan	0.00023511	0.007427967	nan	nan	0.000161484
1165	0.018692287	0.334208373	0.325034265	nan	0.004647006	nan	nan	0.000174607	0.00740735	nan	nan	0.000137299
1170	0.018536966	0.333349528	0.324632432	nan	0.004647006	nan	nan	0.000123839	0.007382683	nan	nan	0.000128544
1175	0.018433854	0.332618913	0.323782398	nan	0.004647006	nan	nan	0.000123377	0.00734976	nan	nan	0.000127202
1180	0.018294667	0.327184627	0.323158869	nan	0.004647006	nan	nan	0.000103303	0.007295408	nan	nan	0.000127202
1185	0.018142986	0.325979042	0.32207328	nan	0.004647006	nan	nan	0.000100765	0.007256089	nan	nan	0.000125153
1190	0.018024661	0.319537985	0.32207328	nan	0.004647006	nan	nan	9.51422E-05	0.007210903	nan	nan	0.000119398
1195	0.01784568	0.31713908	0.312721653	nan	0.004647006	nan	nan	8.03862E-05	0.007182479	nan	nan	0.000106774
1200	0.017658768	0.316539002	0.311076683	nan	0.004647006	nan	nan	7.80274E-05	0.007160849	nan	nan	0.000103895
1205	0.01741254	0.315996425	0.309576838	nan	0.004647006	nan	nan	7.7981E-05	0.007125164	nan	nan	9.76094E-05
1210	0.017198791	0.311512128	0.308165021	nan	0.004647006	nan	nan	7.68422E-05	0.007086216	nan	nan	9.28233E-05
1215	0.016969495	0.308154414	0.302275106	nan	0.004647006	nan	nan	7.68422E-05	0.007054651	nan	nan	9.26417E-05
1220	0.016816619	0.303858783	0.301221329	nan	0.004647006	nan	nan	7.68422E-05	0.007035411	nan	nan	8.96045E-05
1225	0.016662278	0.302811044	0.297999588	nan	0.004647006	nan	nan	6.51757E-05	0.006999005	nan	nan	8.19226E-05
1230	0.016561308	0.29673886	0.295352994	nan	0.004647006	nan	nan	6.51757E-05	0.006963289	nan	nan	7.56906E-05
1235	0.016405867	0.295263628	0.28262214	nan	0.004647006	nan	nan	6.51757E-05	0.006925321	nan	nan	7.5108E-05
1240	0.016222387	0.293507443	0.276506655	nan	0.004647006	nan	nan	6.35345E-05	0.006899467	nan	nan	6.98884E-05
1245	0.016088748	0.285237667	0.274399175	nan	0.004647006	nan	nan	6.29335E-05	0.006875609	nan	nan	6.84149E-05
1250	0.015956693	0.280685233	0.273011618	nan	0.004647006	nan	nan	6.29335E-05	0.006839351	nan	nan	6.2361E-05
1255	0.015746255	0.279498724	0.272743521	nan	0.004647006	nan	nan	6.29335E-05	0.006804806	nan	nan	5.9577E-05
1260	0.015565766	0.278820375	0.263092046	nan	0.004647006	nan	nan	6.29335E-05	0.00678546	nan	nan	5.9577E-05
1265	0.015446809	0.275067024	0.258623771	nan	0.004647006	nan	nan	6.29335E-05	0.006760171	nan	nan	5.9577E-05
1270	0.01525469	0.262734584	0.258623771	nan	0.004647006	nan	nan	6.29335E-05	0.006734575	nan	nan	5.9577E-05
1275	0.0149982	0.257372654	0.242716711	nan	0.004647006	nan	nan	6.13366E-05	0.006705178	nan	nan	5.9577E-05
1280	0.014769868	0.253619303	0.239499553	nan	0.004647006	nan	nan	6.13366E-05	0.006679256	nan	nan	5.9577E-05
1285	0.014588952	0.245218945	0.232171582	nan	0.004647006	nan	nan	5.9627E-05	0.00665289	nan	nan	5.91792E-05
1290	0.014457827	0.237533512	0.223771224	nan	0.004647006	nan	nan	5.9627E-05	0.006639741	nan	nan	5.91792E-05
1295	0.014285655	0.230741734	0.220911528	nan	0.004647006	nan	nan	5.9627E-05	0.006624999	nan	nan	5.91792E-05
1300	0.014083489	0.227703307	0.218766756	nan	0.004647006	nan	nan	nan	0.006615447	nan	nan	5.91792E-05
1305	0.013955749	0.221447721	0.216085791	nan	0.004647006	nan	nan	nan	0.006597237	nan	nan	5.91792E-05
1310	0.013815123	0.215192136	0.208757819	nan	0.004647006	nan	nan	nan	0.006567215	nan	nan	5.91792E-05
1315	0.013695807	0.213226095	0.196604111	nan	0.004647006	nan	nan	nan	0.006533776	nan	nan	nan
1320	0.013548505	0.206970509	0.194101877	nan	0.004647006	nan	nan	nan	0.006506753	nan	nan	nan
1325	0.013404267	0.197140304	0.186237712	nan	0.004647006	nan	nan	nan	0.006484581	nan	nan	nan
1330	0.013315337	0.188025022	0.185522788	nan	0.004647006	nan	nan	nan	0.006463245	nan	nan	nan
1335	0.013206033	0.180160858	0.177658624	nan	0.004647006	nan	nan	nan	0.006441982	nan	nan	nan
1340	0.013153874	0.177837355	0.177211796	nan	0.004647006	nan	nan	nan	0.006419414	nan	nan	nan
1345	0.013057602	0.177837355	0.167470957	nan	0.004647006	nan	nan	nan	0.006395992	nan	nan	nan
1350	0.012920939	0.174977659	0.16461126	nan	0.004647006	nan	nan	nan	0.00636994	nan	nan	nan
1355	0.012765921	0.170330652	0.156389634	nan	0.004647006	nan	nan	nan	0.006346531	nan	nan	nan
1360	0.012637063	0.167113494	0.154244861	nan	0.004647006	nan	nan	nan	0.006327282	nan	nan	nan
1365	0.012504761	0.165504915	0.147274352	nan	0.004647006	nan	nan	nan	0.006305823	nan	nan	nan
1370	0.012418583	0.152636282	0.145665773	nan	0.004647006	nan	nan	nan	0.006282273	nan	nan	nan
1375	0.012359114	0.15049151	0.142448615	nan	0.004647006	nan	nan	nan	0.006260792	nan	nan	nan
1380	0.012260837	0.147810545	0.136193029	nan	0.004647006	nan	nan	nan	0.006235053	nan	nan	nan
1385	0.012167171	0.138695264	0.133333333	nan	0.004647006	nan	nan	nan	0.006212175	nan	nan	nan
1390	0.012097566	0.138695264	0.131367292	nan	0.004647006	nan	nan	nan	0.00618986	nan	nan	nan
1395	0.012028529	0.135478105	0.129043789	nan	0.004647006	nan	nan	nan	0.006173183	nan	nan	nan
1400	0.011935684	0.131724754	0.124575514	nan	0.004647006	nan	nan	nan	0.006148158	nan	nan	nan
1405	0.011875253	0.128328865	0.122252011	nan	0.004647006	nan	nan	nan	0.00613553	nan	nan	nan
1410	0.011793363	0.120464701	0.121000894	nan	0.004647006	nan	nan	nan	0.006116546	nan	nan	nan
1415	0.011684865	0.117605004	0.112779267	nan	0.004647006	nan	nan	nan	0.006100827	nan	nan	nan
1420	0.011597817	0.117605004	0.110991957	nan	0.004647006	nan	nan	nan	0.006083756	nan	nan	nan
1425	0.011526373	0.110455764	0.105451296	nan	0.004647006	nan	nan	nan	0.006064078	nan	nan	nan
1430	0.011466998	0.108668454	0.105451296	nan	0.004647006	nan	nan	nan	0.006045562	nan	nan	nan
1435	0.011389141	0.105808758	0.1025916	nan	0.004647006	nan	nan	nan	0.006019936	nan	nan	nan
1440	0.011306681	0.105808758	0.098480786	nan	0.004647006	nan	nan	nan	0.006003866	nan	nan	nan
1445	0.011236676	0.09919571	0.097765862	nan	0.004647006	nan	nan	nan	0.005994542	nan	nan	nan
1450	0.011193699	0.097765862	0.096872207	nan	0.004647006	nan	nan	nan	0.005976853	nan	nan	nan
1455	0.011145881	0.094548704	0.093655049	nan	0.004647006	nan	nan	nan	0.005958302	nan	nan	nan
1460	0.011023057	0.09204647	0.09204647	nan	0.004647006	nan	nan	nan	0.005937959	nan	nan	nan
1465	0.010914526	0.089901698	0.090437891	nan	0.004647006	nan	nan	nan	0.005917054	nan	nan	nan
1470	0.010855191	0.082394996	0.085254692	nan	0.004647006	nan	nan	nan	0.005894928	nan	nan	nan
1475	0.010748442	0.082394996	0.081680071	nan	0.004647006	nan	nan	nan	0.005876583	nan	nan	nan
1480	0.010641097	0.080965147	0.081680071	nan	0.004647006	nan	nan	nan	0.005852142	nan	nan	nan
1485	0.010551466	0.080965147	0.080250223	nan	0.004647006	nan	nan	nan	0.005827169	nan	nan	nan
1490	0.010434132	0.078999106	0.076675603	nan	0.004647006	nan	nan	nan	0.005799883	nan	nan	nan
1495	0.0103355	0.078999106	0.075067024	nan	0.004647006	nan	nan	nan	0.005787447	nan	nan	nan
1500	0.010280855	0.071492404	0.074709562	nan	0.004647006	nan	nan	nan	0.005759206	nan	nan	nan
1505	0.010210731	0.071134942	0.073100983	nan	0.004647006	nan	nan	nan	0.00569112	nan	nan	nan
1510	0.010065177	0.069168901	0.071134942	nan	0.004647006	nan	nan	nan	0.005651381	nan	nan	nan
1515	0.009961053	0.066309205	0.070420018	nan	0.004647006	nan	nan	nan	0.005628397	nan	nan	nan
1520	0.009875501	0.06541555	0.069168901	nan	0.004647006	nan	nan	nan	0.005610275	nan	nan	nan
1525	0.009791231	0.063985702	0.066845398	nan	0.004647006	nan	nan	nan	0.00558742	nan	nan	nan
1530	0.009746533	0.062377122	0.063628239	nan	0.004647006	nan	nan	nan	0.005555206	nan	nan	nan
1535	0.009724422	0.061840929	0.060411081	nan	0.004647006	nan	nan	nan	0.005522967	nan	nan	nan
1540	0.009658314	0.05844504	0.060411081	nan	0.004647006	nan	nan	nan	0.005474617	nan	nan	nan
1545	0.009574103	0.053798034	0.059517426	nan	0.004647006	nan	nan	nan	0.005436207	nan	nan	nan
1550	0.009415479	0.053798034	0.05844504	nan	0.004647006	nan	nan	nan	0.005391486	nan	nan	nan
1555	0.009308929	0.053798034	0.056300268	nan	0.004647006	nan	nan	nan	0.005347667	nan	nan	nan
1560	0.009216536	0.053440572	0.05487042	nan	0.004647006	nan	nan	nan	0.005237354	nan	nan	nan
1565	0.009143344	0.052189455	0.053261841	nan	0.004647006	nan	nan	nan	0.005199151	nan	nan	nan
1570	0.009077605	0.052189455	0.052725648	nan	0.004647006	nan	nan	nan	0.005156978	nan	nan	nan
1575	0.009019355	0.049151028	0.051474531	nan	0.004647006	nan	nan	nan	0.005127544	nan	nan	nan
1580	0.008942286	0.049151028	0.048257373	nan	0.004647006	nan	nan	nan	0.005111037	nan	nan	nan
1585	0.008838852	0.047006256	0.045040214	nan	0.004647006	nan	nan	nan	0.005084951	nan	nan	nan
1590	0.008694725	0.046470063	0.04432529	nan	0.004647006	nan	nan	nan	0.005048512	nan	nan	nan
1595	0.008642607	0.046291332	0.04432529	nan	0.004647006	nan	nan	nan	0.00501522	nan	nan	nan
1600	0.008572648	0.045218945	0.043967828	nan	0.004628477	nan	nan	nan	0.004995899	nan	nan	nan
1605	0.008480891	0.043146054	0.043789097	nan	0.004613266	nan	nan	nan	0.004966466	nan	nan	nan
1610	0.008423961	0.038017815	0.043074173	nan	0.004596049	nan	nan	nan	0.004935311	nan	nan	nan
1615	0.008366219	0.035646907	0.042001787	nan	0.004580338	nan	nan	nan	0.00491233	nan	nan	nan
1620	0.008267375	0.034880981	0.042001787	nan	0.004564334	nan	nan	nan	0.004881917	nan	nan	nan
1625	0.008178456	0.034535099	0.041465594	nan	0.004550851	nan	nan	nan	0.004861774	nan	nan	nan
1630	0.008073517	0.033303545	0.04075067	nan	0.004541854	nan	nan	nan	0.004844783	nan	nan	nan
1635	0.008041842	0.032886506	0.040393208	nan	0.004526574	nan	nan	nan	0.004833053	nan	nan	nan
1640	0.008005627	0.032886506	0.039320822	nan	0.004511246	nan	nan	nan	0.004816032	nan	nan	nan
1645	0.007938265	0.031903485	0.037712243	nan	0.004498543	nan	nan	nan	0.004796236	nan	nan	nan
1650	0.00791937	0.031456658	0.036818588	nan	0.004487004	nan	nan	nan	0.004786185	nan	nan	nan
1655	0.007899121	0.028775693	0.036818588	nan	0.004469024	nan	nan	nan	0.004765191	nan	nan	nan
1660	0.007859728	0.028775693	0.035031278	nan	0.004450596	nan	nan	nan	0.004743218	nan	nan	nan
1665	0.00783637	0.028775693	0.034673816	nan	0.004439232	nan	nan	nan	0.004722986	nan	nan	nan
1670	0.00779557	0.028775693	0.03463807	nan	0.00442197	nan	nan	nan	0.004700807	nan	nan	nan
1675	0.007754175	0.0282395	0.029498502	nan	0.00441298	nan	nan	nan	0.004673501	nan	nan	nan
1680	0.007689149	0.026452189	0.027243712	nan	0.004407887	nan	nan	nan	0.004652729	nan	nan	nan
1685	0.007624499	0.025290438	0.026899017	nan	0.00439985	nan	nan	nan	0.004632146	nan	nan	nan
1690	0.007558634	0.025290438	0.026809651	nan	0.004385139	nan	nan	nan	0.00460239	nan	nan	nan
1695	0.007536016	0.025127004	0.026452189	nan	0.00437202	nan	nan	nan	0.004580434	nan	nan	nan
1700	0.00751388	0.021371809	0.025498957	nan	0.004359156	nan	nan	nan	0.004561842	nan	nan	nan
1705	0.007450897	0.018085195	0.025201072	nan	0.004349436	nan	nan	nan	0.004548335	nan	nan	nan
1710	0.007397104	0.016323869	0.025201072	nan	0.004341974	nan	nan	nan	0.004521404	nan	nan	nan
1715	0.007326989	0.01490872	0.025201072	nan	0.004332232	nan	nan	nan	0.004502977	nan	nan	nan
1720	0.007283006	0.014596366	0.023688094	nan	0.004321789	nan	nan	nan	0.004487022	nan	nan	nan
1725	0.007172772	0.014566577	0.022765862	nan	0.004310937	nan	nan	nan	0.004463932	nan	nan	nan
1730	0.007130295	0.014566577	0.022520107	nan	0.004304597	nan	nan	nan	0.004449249	nan	nan	nan
1735	0.007103509	0.014566577	0.022520107	nan	0.004291881	nan	nan	nan	0.004428018	nan	nan	nan
1740	0.007086932	0.014461206	0.022055407	nan	0.004282473	nan	nan	nan	0.00440343	nan	nan	nan
1745	0.0070565	0.01431834	0.020643432	nan	0.004276536	nan	nan	nan	0.004384472	nan	nan	nan
1750	0.006991274	0.01412306	0.018766756	nan	0.004267425	nan	nan	nan	0.004371685	nan	nan	nan
1755	0.006957818	0.013844206	0.018766756	nan	0.004254465	nan	nan	nan	0.004356124	nan	nan	nan
1760	0.006883406	0.013583557	0.018766756	nan	0.004248324	nan	nan	nan	0.004343856	nan	nan	nan
1765	0.006832059	0.012511171	0.018588025	nan	0.004239844	nan	nan	nan	0.00431912	nan	nan	nan
1770	0.006758971	0.01165156	0.016979446	nan	0.004232195	nan	nan	nan	0.004296938	nan	nan	nan
1775	0.00673365	0.011498362	0.016443253	nan	0.004225647	nan	nan	nan	0.004277568	nan	nan	nan
1780	0.006702224	0.010824782	0.016443253	nan	0.004219854	nan	nan	nan	0.004263436	nan	nan	nan
1785	0.006646303	0.010580876	0.016443253	nan	0.004216227	nan	nan	nan	0.004248139	nan	nan	nan
1790	0.006616662	0.009601206	0.016443253	nan	0.004208786	nan	nan	nan	0.004236943	nan	nan	nan
1795	0.006582065	0.009168901	0.015192136	nan	0.004193025	nan	nan	nan	0.004224409	nan	nan	nan
1800	0.006533899	0.008579088	0.015192136	nan	0.004183016	nan	nan	nan	0.004209975	nan	nan	nan
1805	0.006508148	0.008579088	0.015192136	nan	0.004173747	nan	nan	nan	0.004197673	nan	nan	nan
1810	0.006489588	0.008579088	0.01352398	nan	0.004159436	nan	nan	nan	0.004167359	nan	nan	nan
1815	0.006472499	0.008579088	0.012689902	nan	0.00415022	nan	nan	nan	0.00413752	nan	nan	nan
1820	0.00646099	0.008579088	0.012689902	nan	0.004143714	nan	nan	nan	0.004125083	nan	nan	nan
1825	0.006453802	0.008579088	0.01233244	nan	0.004138582	nan	nan	nan	0.004095547	nan	nan	nan
1830	0.006421822	0.008305735	0.01233244	nan	0.004131032	nan	nan	nan	0.004084361	nan	nan	nan
1835	0.006380345	0.007871314	0.012198391	nan	0.004126398	nan	nan	nan	0.004069232	nan	nan	nan
1840	0.006369471	0.006996968	0.011617516	nan	0.004119953	nan	nan	nan	0.00404944	nan	nan	nan
1845	0.006335198	0.006548446	0.011260054	nan	0.004111093	nan	nan	nan	0.004032912	nan	nan	nan
1850	0.00630849	0.006190051	0.010991957	nan	0.004103908	nan	nan	nan	0.00402253	nan	nan	nan
1855	0.006295022	0.00518045	0.010813226	nan	0.004088112	nan	nan	nan	0.004010146	nan	nan	nan
1860	0.006277738	0.004671379	0.009919571	nan	0.00407564	nan	nan	nan	0.003987569	nan	nan	nan
1865	0.006262661	0.004532829	0.009919571	nan	0.00406656	nan	nan	nan	0.003960226	nan	nan	nan
1870	0.006229697	0.004388839	0.00909294	nan	0.00405366	nan	nan	nan	0.003949113	nan	nan	nan
1875	0.006208393	0.004124562	0.007399464	nan	0.004042559	nan	nan	nan	0.003940252	nan	nan	nan
1880	0.00617052	0.003535375	0.007327971	nan	0.00402261	nan	nan	nan	0.003932502	nan	nan	nan
1885	0.006130315	0.003338498	0.006970509	nan	0.004012849	nan	nan	nan	0.003924954	nan	nan	nan
1890	0.006084855	0.003058606	0.006613047	nan	0.003987659	nan	nan	nan	0.003912421	nan	nan	nan
1895	0.006028203	0.002982587	0.006613047	nan	0.003964426	nan	nan	nan	0.003901716	nan	nan	nan
1900	0.006005233	0.002859696	0.006613047	nan	0.003945577	nan	nan	nan	0.003891534	nan	nan	nan
1905	0.005956159	0.002775034	0.006434316	nan	0.0039317	nan	nan	nan	0.003868008	nan	nan	nan
1910	0.005915466	0.002684698	0.005719392	nan	0.003912737	nan	nan	nan	0.00385161	nan	nan	nan
1915	0.005840089	0.002287509	0.005540661	nan	0.003892831	nan	nan	nan	0.003842555	nan	nan	nan
1920	0.0058174	0.001802457	0.005540661	nan	0.003879895	nan	nan	nan	0.003834745	nan	nan	nan
1925	0.005779752	0.001616283	0.005183199	nan	0.003851781	nan	nan	nan	0.003831559	nan	nan	nan
1930	0.005745972	0.001571343	0.005004468	nan	0.003840325	nan	nan	nan	0.003821574	nan	nan	nan
1935	0.005699497	0.001571343	0.005004468	nan	0.003819509	nan	nan	nan	0.00380922	nan	nan	nan
1940	0.005649063	0.001243457	0.005004468	nan	0.003800909	nan	nan	nan	0.003800045	nan	nan	nan
1945	0.005627958	0.001239461	0.004156205	nan	0.003788319	nan	nan	nan	0.003789558	nan	nan	nan
1950	0.00558412	0.001168626	0.003530849	nan	0.003777001	nan	nan	nan	0.003770993	nan	nan	nan
1955	0.005553435	0.001168626	0.003191625	nan	0.003770917	nan	nan	nan	0.003754391	nan	nan	nan
1960	0.005521734	0.001123337	0.003140559	nan	0.003758409	nan	nan	nan	0.003740619	nan	nan	nan
1965	0.005458263	0.00100288	0.003038427	nan	0.00373246	nan	nan	nan	0.003709062	nan	nan	nan
1970	0.005398354	0.000856027	0.003038427	nan	0.003711392	nan	nan	nan	0.003694026	nan	nan	nan
1975	0.005368982	0.000457461	0.003038427	nan	0.003691601	nan	nan	nan	0.003676061	nan	nan	nan
1980	0.005316056	0.000451083	0.002680965	nan	0.003678458	nan	nan	nan	0.003660547	nan	nan	nan
1985	0.005283838	0.000449909	0.002680965	nan	0.003668604	nan	nan	nan	0.003642014	nan	nan	nan
1990	0.00523401	0.000398776	0.002680965	nan	0.003655934	nan	nan	nan	0.003632536	nan	nan	nan
1995	0.00520516	0.000387443	0.002680965	nan	0.003630006	nan	nan	nan	0.003617931	nan	nan	nan
2000	0.005182747	0.000350313	0.002680965	nan	0.003612533	nan	nan	nan	0.00360856	nan	nan	nan
2005	0.005152372	0.000315715	0.002621388	nan	0.003594629	nan	nan	nan	0.003591329	nan	nan	nan
2010	0.005114298	0.000315715	0.002412869	nan	0.003575264	nan	nan	nan	0.003567795	nan	nan	nan
2015	0.005079344	0.000279791	0.002323503	nan	0.003565214	nan	nan	nan	0.003538158	nan	nan	nan
2020	0.005028524	0.000231005	0.002323503	nan	0.003544396	nan	nan	nan	0.003519897	nan	nan	nan
2025	0.004999145	0.000178731	0.002323503	nan	0.00352422	nan	nan	nan	0.003509069	nan	nan	nan
2030	0.00493168	0.000178731	0.002323503	nan	0.003509583	nan	nan	nan	0.003500053	nan	nan	nan
2035	0.004886572	0.000178731	0.00216102	nan	0.003502001	nan	nan	nan	0.00348678	nan	nan	nan
2040	0.004867543	0.000178731	0.001524953	nan	0.003492865	nan	nan	nan	0.003463539	nan	nan	nan
2045	0.004833618	0.000178731	0.001416897	nan	0.003487914	nan	nan	nan	0.003456301	nan	nan	nan
2050	0.004770794	0.000177907	0.001398019	nan	0.003477598	nan	nan	nan	0.003448387	nan	nan	nan
2055	0.004747435	0.000108233	0.001339018	nan	0.003473281	nan	nan	nan	0.003437856	nan	nan	nan
2060	0.004730482	6.78707E-05	0.001227286	nan	0.003463179	nan	nan	nan	0.003416543	nan	nan	nan
2065	0.004699507	6.78707E-05	0.001227286	nan	0.003454916	nan	nan	nan	0.003391343	nan	nan	nan
2070	0.004661572	6.04319E-05	0.00115209	nan	0.003435743	nan	nan	nan	0.003372178	nan	nan	nan
2075	0.004633287	6.02464E-05	0.001117069	nan	0.003426044	nan	nan	nan	0.003348814	nan	nan	nan
2080	0.004553786	5.99403E-05	0.00080429	nan	0.003412227	nan	nan	nan	0.003333923	nan	nan	nan
2085	0.004524692	5.99403E-05	0.00080429	nan	0.003408469	nan	nan	nan	0.00331702	nan	nan	nan
2090	0.004464876	5.92855E-05	0.00080429	nan	0.003401676	nan	nan	nan	0.003292506	nan	nan	nan
2095	0.00443448	5.92795E-05	0.00080429	nan	0.003392502	nan	nan	nan	0.00327761	nan	nan	nan
2100	0.004406548	5.91752E-05	0.00080429	nan	0.00338959	nan	nan	nan	0.003262938	nan	nan	nan
2105	0.004373691	nan	0.00080429	nan	0.003377674	nan	nan	nan	0.003235457	nan	nan	nan
2110	0.004344427	nan	0.000775647	nan	0.003370851	nan	nan	nan	0.003218466	nan	nan	nan
2115	0.004312713	nan	0.000616898	nan	0.003360365	nan	nan	nan	0.003211047	nan	nan	nan
2120	0.004297993	nan	0.000409923	nan	0.003354437	nan	nan	nan	0.003200597	nan	nan	nan
2125	0.004278581	nan	0.000333012	nan	0.00334792	nan	nan	nan	0.003188429	nan	nan	nan
2130	0.004242352	nan	0.000219607	nan	0.003342545	nan	nan	nan	0.003178259	nan	nan	nan
2135	0.004205781	nan	0.000204945	nan	0.003337407	nan	nan	nan	0.003169908	nan	nan	nan
2140	0.004158174	nan	0.000198657	nan	0.00332663	nan	nan	nan	0.003165517	nan	nan	nan
2145	0.004128967	nan	0.000186071	nan	0.003322007	nan	nan	nan	0.003161014	nan	nan	nan
2150	0.004098353	nan	0.00012313	nan	0.003315335	nan	nan	nan	0.003154713	nan	nan	nan
2155	0.004023767	nan	0.000116112	nan	0.003312149	nan	nan	nan	0.003146815	nan	nan	nan
2160	0.003960382	nan	0.000115941	nan	0.003305179	nan	nan	nan	0.003124502	nan	nan	nan
2165	0.003921489	nan	0.000100575	nan	0.003295678	nan	nan	nan	0.003113982	nan	nan	nan
2170	0.00389335	nan	0.000100142	nan	0.003286827	nan	nan	nan	0.003103072	nan	nan	nan
2175	0.003877769	nan	9.95557E-05	nan	0.003275397	nan	nan	nan	0.003084456	nan	nan	nan
2180	0.003855717	nan	9.95557E-05	nan	0.003269058	nan	nan	nan	0.00306451	nan	nan	nan
2185	0.003848282	nan	9.95529E-05	nan	0.003257392	nan	nan	nan	0.003048716	nan	nan	nan
2190	0.003831662	nan	9.95529E-05	nan	0.003246818	nan	nan	nan	0.003033263	nan	nan	nan
2195	0.003810295	nan	7.82877E-05	nan	0.003236437	nan	nan	nan	0.003024133	nan	nan	nan
2200	0.003794404	nan	7.71871E-05	nan	0.003220411	nan	nan	nan	0.00301426	nan	nan	nan
2205	0.003782705	nan	7.71871E-05	nan	0.003211765	nan	nan	nan	0.002989162	nan	nan	nan
2210	0.003766971	nan	5.91789E-05	nan	0.003199435	nan	nan	nan	0.002968923	nan	nan	nan
2215	0.003749364	nan	5.91752E-05	nan	0.003182867	nan	nan	nan	0.002958215	nan	nan	nan
2220	0.003735629	nan	5.91752E-05	nan	0.003169043	nan	nan	nan	0.002941663	nan	nan	nan
2225	0.00372827	nan	5.91752E-05	nan	0.003163208	nan	nan	nan	0.002921731	nan	nan	nan
2230	0.003716848	nan	5.91752E-05	nan	0.003149919	nan	nan	nan	0.002903769	nan	nan	nan
2235	0.003689884	nan	5.91752E-05	nan	0.003144344	nan	nan	nan	0.002888291	nan	nan	nan
2240	0.003654256	nan	5.91752E-05	nan	0.003128926	nan	nan	nan	0.002872276	nan	nan	nan
2245	0.00364046	nan	5.91752E-05	nan	0.003113849	nan	nan	nan	0.002862047	nan	nan	nan
2250	0.003616647	nan	5.91752E-05	nan	0.00310357	nan	nan	nan	0.00285377	nan	nan	nan
2255	0.003592788	nan	5.91752E-05	nan	0.003084241	nan	nan	nan	0.002845444	nan	nan	nan
2260	0.003577794	nan	5.91752E-05	nan	0.003059547	nan	nan	nan	0.002822564	nan	nan	nan
2265	0.003573172	nan	5.91752E-05	nan	0.003050476	nan	nan	nan	0.002796152	nan	nan	nan
2270	0.003537942	nan	5.91752E-05	nan	0.003033839	nan	nan	nan	0.002780575	nan	nan	nan
2275	0.003517841	nan	5.91752E-05	nan	0.003024681	nan	nan	nan	0.002766506	nan	nan	nan
2280	0.003496682	nan	5.91752E-05	nan	0.00301249	nan	nan	nan	0.002747023	nan	nan	nan
2285	0.003451326	nan	5.91752E-05	nan	0.003007479	nan	nan	nan	0.002738191	nan	nan	nan
2290	0.003433496	nan	5.91752E-05	nan	0.003001354	nan	nan	nan	0.002732104	nan	nan	nan
2295	0.003408273	nan	5.91752E-05	nan	0.002995912	nan	nan	nan	0.002725008	nan	nan	nan
2300	0.003390639	nan	5.91752E-05	nan	0.002985933	nan	nan	nan	0.002719057	nan	nan	nan
2305	0.003383723	nan	5.91752E-05	nan	0.002981321	nan	nan	nan	0.002704302	nan	nan	nan
2310	0.003335958	nan	5.91752E-05	nan	0.002969507	nan	nan	nan	0.002697705	nan	nan	nan
2315	0.003328393	nan	nan	nan	0.00295271	nan	nan	nan	0.002691257	nan	nan	nan
2320	0.003316181	nan	nan	nan	0.002944189	nan	nan	nan	0.002683019	nan	nan	nan
2325	0.00329673	nan	nan	nan	0.00292978	nan	nan	nan	0.002675679	nan	nan	nan
2330	0.003259176	nan	nan	nan	0.00292235	nan	nan	nan	0.002671289	nan	nan	nan
2335	0.003234534	nan	nan	nan	0.002916519	nan	nan	nan	0.00266584	nan	nan	nan
2340	0.003209501	nan	nan	nan	0.002912184	nan	nan	nan	0.00266121	nan	nan	nan
2345	0.003170878	nan	nan	nan	0.002901151	nan	nan	nan	0.002646856	nan	nan	nan
2350	0.003127429	nan	nan	nan	0.002893333	nan	nan	nan	0.002636123	nan	nan	nan
2355	0.003111405	nan	nan	nan	0.002888751	nan	nan	nan	0.002627186	nan	nan	nan
2360	0.003104388	nan	nan	nan	0.002884648	nan	nan	nan	0.002621007	nan	nan	nan
2365	0.00309449	nan	nan	nan	0.002879149	nan	nan	nan	0.002610543	nan	nan	nan
2370	0.003078771	nan	nan	nan	0.002871995	nan	nan	nan	0.002600349	nan	nan	nan
2375	0.003046106	nan	nan	nan	0.002865179	nan	nan	nan	0.00258523	nan	nan	nan
2380	0.003031294	nan	nan	nan	0.002852048	nan	nan	nan	0.002576079	nan	nan	nan
2385	0.003022478	nan	nan	nan	0.00284533	nan	nan	nan	0.002570845	nan	nan	nan
2390	0.003016506	nan	nan	nan	0.00282614	nan	nan	nan	0.002564775	nan	nan	nan
2395	0.003005733	nan	nan	nan	0.002811316	nan	nan	nan	0.002551991	nan	nan	nan
2400	0.002975273	nan	nan	nan	0.002793975	nan	nan	nan	0.002531439	nan	nan	nan
2405	0.002953894	nan	nan	nan	0.002769389	nan	nan	nan	0.002520427	nan	nan	nan
2410	0.002944527	nan	nan	nan	0.002745444	nan	nan	nan	0.002515653	nan	nan	nan
2415	0.002927137	nan	nan	nan	0.002732104	nan	nan	nan	0.002513011	nan	nan	nan
2420	0.002910644	nan	nan	nan	0.002721002	nan	nan	nan	0.002505582	nan	nan	nan
2425	0.002881421	nan	nan	nan	0.002709281	nan	nan	nan	0.002501789	nan	nan	nan
2430	0.002857269	nan	nan	nan	0.00269492	nan	nan	nan	0.002495996	nan	nan	nan
2435	0.002837063	nan	nan	nan	0.002686593	nan	nan	nan	0.002487415	nan	nan	nan
2440	0.002811812	nan	nan	nan	0.002682428	nan	nan	nan	0.002483465	nan	nan	nan
2445	0.002777312	nan	nan	nan	0.002670575	nan	nan	nan	0.002477916	nan	nan	nan
2450	0.002739962	nan	nan	nan	0.002664339	nan	nan	nan	0.002474456	nan	nan	nan
2455	0.002713111	nan	nan	nan	0.002651043	nan	nan	nan	0.002469471	nan	nan	nan
2460	0.002700119	nan	nan	nan	0.002644578	nan	nan	nan	0.002461335	nan	nan	nan
2465	0.002692278	nan	nan	nan	0.002634042	nan	nan	nan	0.002456551	nan	nan	nan
2470	0.002669473	nan	nan	nan	0.002621399	nan	nan	nan	0.002450508	nan	nan	nan
2475	0.002647325	nan	nan	nan	0.002614216	nan	nan	nan	0.002425807	nan	nan	nan
2480	0.00263586	nan	nan	nan	0.002602478	nan	nan	nan	0.002405848	nan	nan	nan
2485	0.002626206	nan	nan	nan	0.002592156	nan	nan	nan	0.002397472	nan	nan	nan
2490	0.002613691	nan	nan	nan	0.002583091	nan	nan	nan	0.00238955	nan	nan	nan
2495	0.002602067	nan	nan	nan	0.00255364	nan	nan	nan	0.002381221	nan	nan	nan
2500	0.00259263	nan	nan	nan	0.002539225	nan	nan	nan	0.002365782	nan	nan	nan
2505	0.002582992	nan	nan	nan	0.002533305	nan	nan	nan	0.002358468	nan	nan	nan
2510	0.002567961	nan	nan	nan	0.002519979	nan	nan	nan	0.002333202	nan	nan	nan
2515	0.002558109	nan	nan	nan	0.002506005	nan	nan	nan	0.002315679	nan	nan	nan
2520	0.00252436	nan	nan	nan	0.002485737	nan	nan	nan	0.002298342	nan	nan	nan
2525	0.002501782	nan	nan	nan	0.002481831	nan	nan	nan	0.002291497	nan	nan	nan
2530	0.00245206	nan	nan	nan	0.00246896	nan	nan	nan	0.002271657	nan	nan	nan
2535	0.002416812	nan	nan	nan	0.002458296	nan	nan	nan	0.002246888	nan	nan	nan
2540	0.002369109	nan	nan	nan	0.002451497	nan	nan	nan	0.002230766	nan	nan	nan
2545	0.002343874	nan	nan	nan	0.002442229	nan	nan	nan	0.00221955	nan	nan	nan
2550	0.002297132	nan	nan	nan	0.00243123	nan	nan	nan	0.00218361	nan	nan	nan
2555	0.002255911	nan	nan	nan	0.002421584	nan	nan	nan	0.002166991	nan	nan	nan
2560	0.002227688	nan	nan	nan	0.002410932	nan	nan	nan	0.002139401	nan	nan	nan
2565	0.002202762	nan	nan	nan	0.002402221	nan	nan	nan	0.002122497	nan	nan	nan
2570	0.002199237	nan	nan	nan	0.002398443	nan	nan	nan	0.00211382	nan	nan	nan
2575	0.002183709	nan	nan	nan	0.002397309	nan	nan	nan	0.002095914	nan	nan	nan
2580	0.002156534	nan	nan	nan	0.00239625	nan	nan	nan	0.002083553	nan	nan	nan
2585	0.002133332	nan	nan	nan	0.002394867	nan	nan	nan	0.002074138	nan	nan	nan
2590	0.002125747	nan	nan	nan	0.002389869	nan	nan	nan	0.002048132	nan	nan	nan
2595	0.002122134	nan	nan	nan	0.002377058	nan	nan	nan	0.002037111	nan	nan	nan
2600	0.002096674	nan	nan	nan	0.002366756	nan	nan	nan	0.002030402	nan	nan	nan
2605	0.002069641	nan	nan	nan	0.002354953	nan	nan	nan	0.002027088	nan	nan	nan
2610	0.002053366	nan	nan	nan	0.002349759	nan	nan	nan	0.002022531	nan	nan	nan
2615	0.002043166	nan	nan	nan	0.002345299	nan	nan	nan	0.002019208	nan	nan	nan
2620	0.002025852	nan	nan	nan	0.002312259	nan	nan	nan	0.002007922	nan	nan	nan
2625	0.001962462	nan	nan	nan	0.00229765	nan	nan	nan	0.001986429	nan	nan	nan
2630	0.001955283	nan	nan	nan	0.002287651	nan	nan	nan	0.001970869	nan	nan	nan
2635	0.001949795	nan	nan	nan	0.002280994	nan	nan	nan	0.001968297	nan	nan	nan
2640	0.00194602	nan	nan	nan	0.002273515	nan	nan	nan	0.001959153	nan	nan	nan
2645	0.001924641	nan	nan	nan	0.00226954	nan	nan	nan	0.001956057	nan	nan	nan
2650	0.001904745	nan	nan	nan	0.00226346	nan	nan	nan	0.001953751	nan	nan	nan
2655	0.001891998	nan	nan	nan	0.002261059	nan	nan	nan	0.001933002	nan	nan	nan
2660	0.001872172	nan	nan	nan	0.00225591	nan	nan	nan	0.001911727	nan	nan	nan
2665	0.001857956	nan	nan	nan	0.002246089	nan	nan	nan	0.001898941	nan	nan	nan
2670	0.001850989	nan	nan	nan	0.002220886	nan	nan	nan	0.001877292	nan	nan	nan
2675	0.001847495	nan	nan	nan	0.002216583	nan	nan	nan	0.001869728	nan	nan	nan
2680	0.001783465	nan	nan	nan	0.00218674	nan	nan	nan	0.001861618	nan	nan	nan
2685	0.001769619	nan	nan	nan	0.002179764	nan	nan	nan	0.001849229	nan	nan	nan
2690	0.00175061	nan	nan	nan	0.00217412	nan	nan	nan	0.001840413	nan	nan	nan
2695	0.001734343	nan	nan	nan	0.002167375	nan	nan	nan	0.001822777	nan	nan	nan
2700	0.001659348	nan	nan	nan	0.002161338	nan	nan	nan	0.001817419	nan	nan	nan
2705	0.001648736	nan	nan	nan	0.002157897	nan	nan	nan	0.001808201	nan	nan	nan
2710	0.001600619	nan	nan	nan	0.002156695	nan	nan	nan	0.001801492	nan	nan	nan
2715	0.0015871	nan	nan	nan	0.002154614	nan	nan	nan	0.001780417	nan	nan	nan
2720	0.001587032	nan	nan	nan	0.00215204	nan	nan	nan	0.001771406	nan	nan	nan
2725	0.001584266	nan	nan	nan	0.002146665	nan	nan	nan	0.001764217	nan	nan	nan
2730	0.001563947	nan	nan	nan	0.002144503	nan	nan	nan	0.001757789	nan	nan	nan
2735	0.001531897	nan	nan	nan	0.002138354	nan	nan	nan	0.001741598	nan	nan	nan
2740	0.001505631	nan	nan	nan	0.002135938	nan	nan	nan	0.00172649	nan	nan	nan
2745	0.001484145	nan	nan	nan	0.002132416	nan	nan	nan	0.001720304	nan	nan	nan
2750	0.001458303	nan	nan	nan	0.002122778	nan	nan	nan	0.001717252	nan	nan	nan
2755	0.001446404	nan	nan	nan	0.002117133	nan	nan	nan	0.001714731	nan	nan	nan
2760	0.001439351	nan	nan	nan	0.002112536	nan	nan	nan	0.001711617	nan	nan	nan
2765	0.001416093	nan	nan	nan	0.002110002	nan	nan	nan	0.001708091	nan	nan	nan
2770	0.001404213	nan	nan	nan	0.002103418	nan	nan	nan	0.00170572	nan	nan	nan
2775	0.001353154	nan	nan	nan	0.002095686	nan	nan	nan	0.001703458	nan	nan	nan
2780	0.00131287	nan	nan	nan	0.002090139	nan	nan	nan	0.001701358	nan	nan	nan
2785	0.001301571	nan	nan	nan	0.002085961	nan	nan	nan	0.001692237	nan	nan	nan
2790	0.001280492	nan	nan	nan	0.002083558	nan	nan	nan	0.001679366	nan	nan	nan
2795	0.001259815	nan	nan	nan	0.002063375	nan	nan	nan	0.001666061	nan	nan	nan
2800	0.001236697	nan	nan	nan	0.002051028	nan	nan	nan	0.001654717	nan	nan	nan
2805	0.001208392	nan	nan	nan	0.002020883	nan	nan	nan	0.001633986	nan	nan	nan
2810	0.001203292	nan	nan	nan	0.00200014	nan	nan	nan	0.001621277	nan	nan	nan
2815	0.001194623	nan	nan	nan	0.00199212	nan	nan	nan	0.001617971	nan	nan	nan
2820	0.001187072	nan	nan	nan	0.00198516	nan	nan	nan	0.001596651	nan	nan	nan
2825	0.001182466	nan	nan	nan	0.001978039	nan	nan	nan	0.001580133	nan	nan	nan
2830	0.001153454	nan	nan	nan	0.001972679	nan	nan	nan	0.001576202	nan	nan	nan
2835	0.00111484	nan	nan	nan	0.001966228	nan	nan	nan	0.001570209	nan	nan	nan
2840	0.001099038	nan	nan	nan	0.001963396	nan	nan	nan	0.001568125	nan	nan	nan
2845	0.001083475	nan	nan	nan	0.001955264	nan	nan	nan	0.001563189	nan	nan	nan
2850	0.001068251	nan	nan	nan	0.001952116	nan	nan	nan	0.00151988	nan	nan	nan
2855	0.001058588	nan	nan	nan	0.00194438	nan	nan	nan	0.001509987	nan	nan	nan
2860	0.00104851	nan	nan	nan	0.001934584	nan	nan	nan	0.001497364	nan	nan	nan
2865	0.001027665	nan	nan	nan	0.001927551	nan	nan	nan	0.001492592	nan	nan	nan
2870	0.001009232	nan	nan	nan	0.001926079	nan	nan	nan	0.001492157	nan	nan	nan
2875	0.000980351	nan	nan	nan	0.001924135	nan	nan	nan	0.001487948	nan	nan	nan
2880	0.000970308	nan	nan	nan	0.001918742	nan	nan	nan	0.001464134	nan	nan	nan
2885	0.000958153	nan	nan	nan	0.001914364	nan	nan	nan	0.001445411	nan	nan	nan
2890	0.000952235	nan	nan	nan	0.001907938	nan	nan	nan	0.001438823	nan	nan	nan
2895	0.000946442	nan	nan	nan	0.001904484	nan	nan	nan	0.001432439	nan	nan	nan
2900	0.000933934	nan	nan	nan	0.001896127	nan	nan	nan	0.00142817	nan	nan	nan
2905	0.000932126	nan	nan	nan	0.001890066	nan	nan	nan	0.001426709	nan	nan	nan
2910	0.000932125	nan	nan	nan	0.001877662	nan	nan	nan	0.001423337	nan	nan	nan
2915	0.00092843	nan	nan	nan	0.001867733	nan	nan	nan	0.001421797	nan	nan	nan
2920	0.000914989	nan	nan	nan	0.001863678	nan	nan	nan	0.001419669	nan	nan	nan
2925	0.000901393	nan	nan	nan	0.001858452	nan	nan	nan	0.001418523	nan	nan	nan
2930	0.000896608	nan	nan	nan	0.001855507	nan	nan	nan	0.001415703	nan	nan	nan
2935	0.000887682	nan	nan	nan	0.001844632	nan	nan	nan	0.001412888	nan	nan	nan
2940	0.000885857	nan	nan	nan	0.001838108	nan	nan	nan	0.00141086	nan	nan	nan
2945	0.000880044	nan	nan	nan	0.001833014	nan	nan	nan	0.001407147	nan	nan	nan
2950	0.000876521	nan	nan	nan	0.001831051	nan	nan	nan	0.00140403	nan	nan	nan
2955	0.000868506	nan	nan	nan	0.001818559	nan	nan	nan	0.001403804	nan	nan	nan
2960	0.000861354	nan	nan	nan	0.001811118	nan	nan	nan	0.001400111	nan	nan	nan
2965	0.000849709	nan	nan	nan	0.001800672	nan	nan	nan	0.001396711	nan	nan	nan
2970	0.000844712	nan	nan	nan	0.001796316	nan	nan	nan	0.001391629	nan	nan	nan
2975	0.000842631	nan	nan	nan	0.001785868	nan	nan	nan	0.001275158	nan	nan	nan
2980	0.000840717	nan	nan	nan	0.001781422	nan	nan	nan	0.001233491	nan	nan	nan
2985	0.000762683	nan	nan	nan	0.001778927	nan	nan	nan	0.001224919	nan	nan	nan
2990	0.000744697	nan	nan	nan	0.001770617	nan	nan	nan	0.00122156	nan	nan	nan
2995	0.000733622	nan	nan	nan	0.00176142	nan	nan	nan	0.001214223	nan	nan	nan
3000	0.000730443	nan	nan	nan	0.001750866	nan	nan	nan	0.001202745	nan	nan	nan
3005	0.000730377	nan	nan	nan	0.001748154	nan	nan	nan	0.00119848	nan	nan	nan
3010	0.000697546	nan	nan	nan	0.001744651	nan	nan	nan	0.00119503	nan	nan	nan
3015	0.000691185	nan	nan	nan	0.001744263	nan	nan	nan	0.001193148	nan	nan	nan
3020	0.000686854	nan	nan	nan	0.001742581	nan	nan	nan	0.001192072	nan	nan	nan
3025	0.000680119	nan	nan	nan	0.001737711	nan	nan	nan	0.001185821	nan	nan	nan
3030	0.000661079	nan	nan	nan	0.001729	nan	nan	nan	0.00117946	nan	nan	nan
3035	0.000658164	nan	nan	nan	0.001723468	nan	nan	nan	0.001178295	nan	nan	nan
3040	0.000629348	nan	nan	nan	0.001709342	nan	nan	nan	0.001171596	nan	nan	nan
3045	0.000606004	nan	nan	nan	0.001703759	nan	nan	nan	0.001168815	nan	nan	nan
3050	0.000600428	nan	nan	nan	0.001698315	nan	nan	nan	0.001161958	nan	nan	nan
3055	0.000582503	nan	nan	nan	0.00169206	nan	nan	nan	0.001156032	nan	nan	nan
3060	0.000579093	nan	nan	nan	0.001682824	nan	nan	nan	0.001151467	nan	nan	nan
3065	0.000571604	nan	nan	nan	0.001654474	nan	nan	nan	0.001150515	nan	nan	nan
3070	0.000548573	nan	nan	nan	0.001629879	nan	nan	nan	0.001149161	nan	nan	nan
3075	0.000535429	nan	nan	nan	0.001627643	nan	nan	nan	0.001146992	nan	nan	nan
3080	0.000505017	nan	nan	nan	0.001606993	nan	nan	nan	0.001145149	nan	nan	nan
3085	0.000495082	nan	nan	nan	0.001592774	nan	nan	nan	0.001144893	nan	nan	nan
3090	0.000481564	nan	nan	nan	0.001551814	nan	nan	nan	0.001141167	nan	nan	nan
3095	0.000481125	nan	nan	nan	0.001540042	nan	nan	nan	0.00113971	nan	nan	nan
3100	0.000475125	nan	nan	nan	0.001523649	nan	nan	nan	0.001136803	nan	nan	nan
3105	0.000470037	nan	nan	nan	0.001492644	nan	nan	nan	0.001134106	nan	nan	nan
3110	0.000470037	nan	nan	nan	0.00148061	nan	nan	nan	0.001129283	nan	nan	nan
3115	0.000468383	nan	nan	nan	0.001470071	nan	nan	nan	0.001126229	nan	nan	nan
3120	0.000468239	nan	nan	nan	0.00145975	nan	nan	nan	0.001121422	nan	nan	nan
3125	0.000468239	nan	nan	nan	0.00145658	nan	nan	nan	0.001114421	nan	nan	nan
3130	0.000468207	nan	nan	nan	0.001448953	nan	nan	nan	0.001111066	nan	nan	nan
3135	0.000467335	nan	nan	nan	0.001446108	nan	nan	nan	0.001107879	nan	nan	nan
3140	0.000451924	nan	nan	nan	0.001423236	nan	nan	nan	0.001099866	nan	nan	nan
3145	0.000451924	nan	nan	nan	0.001412277	nan	nan	nan	0.001094561	nan	nan	nan
3150	0.000444157	nan	nan	nan	0.001408419	nan	nan	nan	0.001093723	nan	nan	nan
3155	0.000442958	nan	nan	nan	0.001406288	nan	nan	nan	0.001065617	nan	nan	nan
3160	0.000433483	nan	nan	nan	0.001400935	nan	nan	nan	0.001061981	nan	nan	nan
3165	0.000433483	nan	nan	nan	0.001393366	nan	nan	nan	0.001058374	nan	nan	nan
3170	0.000430327	nan	nan	nan	0.001392057	nan	nan	nan	0.001054896	nan	nan	nan
3175	0.000410658	nan	nan	nan	0.001391062	nan	nan	nan	0.001048513	nan	nan	nan
3180	0.000406225	nan	nan	nan	0.001389701	nan	nan	nan	0.001047674	nan	nan	nan
3185	0.000401367	nan	nan	nan	0.001387663	nan	nan	nan	0.001040338	nan	nan	nan
3190	0.00039686	nan	nan	nan	0.00138746	nan	nan	nan	0.001037126	nan	nan	nan
3195	0.000396858	nan	nan	nan	0.001384702	nan	nan	nan	0.001036423	nan	nan	nan
3200	0.000380319	nan	nan	nan	0.001382974	nan	nan	nan	0.001015533	nan	nan	nan
3205	0.000377628	nan	nan	nan	0.001382274	nan	nan	nan	0.001014334	nan	nan	nan
3210	0.000375611	nan	nan	nan	0.001380396	nan	nan	nan	0.001009903	nan	nan	nan
3215	0.000374958	nan	nan	nan	0.001378598	nan	nan	nan	0.00100962	nan	nan	nan
3220	0.000374944	nan	nan	nan	0.001376134	nan	nan	nan	0.001007844	nan	nan	nan
3225	0.000357819	nan	nan	nan	0.001373933	nan	nan	nan	0.001007277	nan	nan	nan
3230	0.000346428	nan	nan	nan	0.001364564	nan	nan	nan	0.000973064	nan	nan	nan
3235	0.000342757	nan	nan	nan	0.001363144	nan	nan	nan	0.000971091	nan	nan	nan
3240	0.000331255	nan	nan	nan	0.001360709	nan	nan	nan	0.000964638	nan	nan	nan
3245	0.000319534	nan	nan	nan	0.001359333	nan	nan	nan	0.000963009	nan	nan	nan
3250	0.00031728	nan	nan	nan	0.001358509	nan	nan	nan	0.000960915	nan	nan	nan
3255	0.000315237	nan	nan	nan	0.001357844	nan	nan	nan	0.000959493	nan	nan	nan
3260	0.000309852	nan	nan	nan	0.001351686	nan	nan	nan	0.000954574	nan	nan	nan
3265	0.000307131	nan	nan	nan	0.001351383	nan	nan	nan	0.000952337	nan	nan	nan
3270	0.000305461	nan	nan	nan	0.001348675	nan	nan	nan	0.000950722	nan	nan	nan
3275	0.000301192	nan	nan	nan	0.001348019	nan	nan	nan	0.000949869	nan	nan	nan
3280	0.000296266	nan	nan	nan	0.001342126	nan	nan	nan	0.000949336	nan	nan	nan
3285	0.000290641	nan	nan	nan	0.0013401	nan	nan	nan	0.000948766	nan	nan	nan
3290	0.000285633	nan	nan	nan	0.001339573	nan	nan	nan	0.000945785	nan	nan	nan
3295	0.000284885	nan	nan	nan	0.001337432	nan	nan	nan	0.000945298	nan	nan	nan
3300	0.000273847	nan	nan	nan	0.00133638	nan	nan	nan	0.000944862	nan	nan	nan
3305	0.00027198	nan	nan	nan	0.0013237	nan	nan	nan	0.00094259	nan	nan	nan
3310	0.000262214	nan	nan	nan	0.001321702	nan	nan	nan	0.000942143	nan	nan	nan
3315	0.00025435	nan	nan	nan	0.001302739	nan	nan	nan	0.000940745	nan	nan	nan
3320	0.000238533	nan	nan	nan	0.001297275	nan	nan	nan	0.000939951	nan	nan	nan
3325	0.000229797	nan	nan	nan	0.001284496	nan	nan	nan	0.000938905	nan	nan	nan
3330	0.000224287	nan	nan	nan	0.001280882	nan	nan	nan	0.000936764	nan	nan	nan
3335	0.000207248	nan	nan	nan	0.001268284	nan	nan	nan	0.000936227	nan	nan	nan
3340	0.000207155	nan	nan	nan	0.001251572	nan	nan	nan	0.000935312	nan	nan	nan
3345	0.000205957	nan	nan	nan	0.00124403	nan	nan	nan	0.000932755	nan	nan	nan
3350	0.000205957	nan	nan	nan	0.001230059	nan	nan	nan	0.000931471	nan	nan	nan
3355	0.000195628	nan	nan	nan	0.00122729	nan	nan	nan	0.000929699	nan	nan	nan
3360	0.000157081	nan	nan	nan	0.001222743	nan	nan	nan	0.000928774	nan	nan	nan
3365	0.000154315	nan	nan	nan	0.001221556	nan	nan	nan	0.000928582	nan	nan	nan
3370	0.00011726	nan	nan	nan	0.001219644	nan	nan	nan	0.000928411	nan	nan	nan
3375	9.86474E-05	nan	nan	nan	0.001207518	nan	nan	nan	0.000928155	nan	nan	nan
3380	8.41012E-05	nan	nan	nan	0.0011988	nan	nan	nan	0.000927182	nan	nan	nan
3385	8.33547E-05	nan	nan	nan	0.0011988	nan	nan	nan	0.000925045	nan	nan	nan
3390	8.33547E-05	nan	nan	nan	0.001197517	nan	nan	nan	0.000924308	nan	nan	nan
3395	8.31516E-05	nan	nan	nan	0.001179234	nan	nan	nan	0.000915698	nan	nan	nan
3400	8.2464E-05	nan	nan	nan	0.001171215	nan	nan	nan	0.000914991	nan	nan	nan
3405	7.65874E-05	nan	nan	nan	0.001157954	nan	nan	nan	0.000914624	nan	nan	nan
3410	6.8088E-05	nan	nan	nan	0.001156026	nan	nan	nan	0.000909499	nan	nan	nan
3415	6.66999E-05	nan	nan	nan	0.001153959	nan	nan	nan	0.000907925	nan	nan	nan
3420	6.46792E-05	nan	nan	nan	0.001153919	nan	nan	nan	0.000904312	nan	nan	nan
3425	6.38052E-05	nan	nan	nan	0.001150208	nan	nan	nan	0.000895407	nan	nan	nan
3430	6.35838E-05	nan	nan	nan	0.001147198	nan	nan	nan	0.000893023	nan	nan	nan
3435	6.34929E-05	nan	nan	nan	0.001106006	nan	nan	nan	0.000886652	nan	nan	nan
3440	6.3402E-05	nan	nan	nan	0.001105192	nan	nan	nan	0.000885311	nan	nan	nan
3445	6.33751E-05	nan	nan	nan	0.001071998	nan	nan	nan	0.000884419	nan	nan	nan
3450	6.26308E-05	nan	nan	nan	0.001039603	nan	nan	nan	0.000881417	nan	nan	nan
3455	5.99737E-05	nan	nan	nan	0.001017082	nan	nan	nan	0.000880358	nan	nan	nan
3460	5.99229E-05	nan	nan	nan	0.001014739	nan	nan	nan	0.000879406	nan	nan	nan
3465	5.94188E-05	nan	nan	nan	0.001008224	nan	nan	nan	0.00087744	nan	nan	nan
3470	nan	nan	nan	nan	0.001002887	nan	nan	nan	0.00087728	nan	nan	nan
3475	nan	nan	nan	nan	0.000977918	nan	nan	nan	0.000876143	nan	nan	nan
3480	nan	nan	nan	nan	0.000968096	nan	nan	nan	0.000875987	nan	nan	nan
3485	nan	nan	nan	nan	0.000958183	nan	nan	nan	0.000875645	nan	nan	nan
3490	nan	nan	nan	nan	0.000955021	nan	nan	nan	0.000872568	nan	nan	nan
3495	nan	nan	nan	nan	0.000949183	nan	nan	nan	0.000871863	nan	nan	nan
3500	nan	nan	nan	nan	0.000947067	nan	nan	nan	0.000871824	nan	nan	nan
3505	nan	nan	nan	nan	0.000909751	nan	nan	nan	0.000870713	nan	nan	nan
3510	nan	nan	nan	nan	0.000859508	nan	nan	nan	0.000869943	nan	nan	nan
3515	nan	nan	nan	nan	0.000832244	nan	nan	nan	0.000865803	nan	nan	nan
3520	nan	nan	nan	nan	0.000827668	nan	nan	nan	0.000863607	nan	nan	nan
3525	nan	nan	nan	nan	0.000820408	nan	nan	nan	0.000862278	nan	nan	nan
3530	nan	nan	nan	nan	0.00081173	nan	nan	nan	0.000862195	nan	nan	nan
3535	nan	nan	nan	nan	0.000809238	nan	nan	nan	0.000861611	nan	nan	nan
3540	nan	nan	nan	nan	0.00080904	nan	nan	nan	0.000859769	nan	nan	nan
3545	nan	nan	nan	nan	0.000752586	nan	nan	nan	0.000859702	nan	nan	nan
3550	nan	nan	nan	nan	0.000746196	nan	nan	nan	0.000855479	nan	nan	nan
3555	nan	nan	nan	nan	0.000731929	nan	nan	nan	0.00084942	nan	nan	nan
3560	nan	nan	nan	nan	0.00072999	nan	nan	nan	0.000848781	nan	nan	nan
3565	nan	nan	nan	nan	0.000726907	nan	nan	nan	0.00084484	nan	nan	nan
3570	nan	nan	nan	nan	0.00071619	nan	nan	nan	0.000843218	nan	nan	nan
3575	nan	nan	nan	nan	0.000713517	nan	nan	nan	0.000843117	nan	nan	nan
3580	nan	nan	nan	nan	0.000708096	nan	nan	nan	0.000839943	nan	nan	nan
3585	nan	nan	nan	nan	0.000704322	nan	nan	nan	0.000838185	nan	nan	nan
3590	nan	nan	nan	nan	0.000700095	nan	nan	nan	0.00083711	nan	nan	nan
3595	nan	nan	nan	nan	0.000698018	nan	nan	nan	0.000830381	nan	nan	nan
3600	nan	nan	nan	nan	0.000693712	nan	nan	nan	0.000830381	nan	nan	nan
3605	nan	nan	nan	nan	0.000690761	nan	nan	nan	0.000829117	nan	nan	nan
3610	nan	nan	nan	nan	0.000687326	nan	nan	nan	0.000829015	nan	nan	nan
3615	nan	nan	nan	nan	0.000686964	nan	nan	nan	0.000823237	nan	nan	nan
3620	nan	nan	nan	nan	0.000686667	nan	nan	nan	0.00081515	nan	nan	nan
3625	nan	nan	nan	nan	0.000686472	nan	nan	nan	0.00081194	nan	nan	nan
3630	nan	nan	nan	nan	0.000685121	nan	nan	nan	0.000807973	nan	nan	nan
3635	nan	nan	nan	nan	0.000681376	nan	nan	nan	0.000807934	nan	nan	nan
3640	nan	nan	nan	nan	0.000673111	nan	nan	nan	0.000806804	nan	nan	nan
3645	nan	nan	nan	nan	0.000671653	nan	nan	nan	0.000806804	nan	nan	nan
3650	nan	nan	nan	nan	0.000670526	nan	nan	nan	0.0008068	nan	nan	nan
3655	nan	nan	nan	nan	0.000667837	nan	nan	nan	0.000803424	nan	nan	nan
3660	nan	nan	nan	nan	0.000667027	nan	nan	nan	0.000802242	nan	nan	nan
3665	nan	nan	nan	nan	0.000666923	nan	nan	nan	0.00080224	nan	nan	nan
3670	nan	nan	nan	nan	0.00066658	nan	nan	nan	0.00080224	nan	nan	nan
3675	nan	nan	nan	nan	0.000665812	nan	nan	nan	0.000799415	nan	nan	nan
3680	nan	nan	nan	nan	0.000664069	nan	nan	nan	0.000797412	nan	nan	nan
3685	nan	nan	nan	nan	0.000660551	nan	nan	nan	0.000792247	nan	nan	nan
3690	nan	nan	nan	nan	0.000660363	nan	nan	nan	0.000792019	nan	nan	nan
3695	nan	nan	nan	nan	0.000652409	nan	nan	nan	0.000785276	nan	nan	nan
3700	nan	nan	nan	nan	0.000650053	nan	nan	nan	0.000784471	nan	nan	nan
3705	nan	nan	nan	nan	0.000633536	nan	nan	nan	0.000781005	nan	nan	nan
3710	nan	nan	nan	nan	0.000627547	nan	nan	nan	0.000781005	nan	nan	nan
3715	nan	nan	nan	nan	0.000624452	nan	nan	nan	0.000780316	nan	nan	nan
3720	nan	nan	nan	nan	0.000619734	nan	nan	nan	0.000779649	nan	nan	nan
3725	nan	nan	nan	nan	0.000614838	nan	nan	nan	0.000757208	nan	nan	nan
3730	nan	nan	nan	nan	0.000611617	nan	nan	nan	0.00073692	nan	nan	nan
3735	nan	nan	nan	nan	0.000611418	nan	nan	nan	0.000736736	nan	nan	nan
3740	nan	nan	nan	nan	0.000611415	nan	nan	nan	0.000735616	nan	nan	nan
3745	nan	nan	nan	nan	0.000605562	nan	nan	nan	0.000724704	nan	nan	nan
3750	nan	nan	nan	nan	0.000599304	nan	nan	nan	0.000724694	nan	nan	nan
3755	nan	nan	nan	nan	0.000595736	nan	nan	nan	0.000723831	nan	nan	nan
3760	nan	nan	nan	nan	0.000595452	nan	nan	nan	0.000723164	nan	nan	nan
3765	nan	nan	nan	nan	0.000594807	nan	nan	nan	0.000720468	nan	nan	nan
3770	nan	nan	nan	nan	0.000576414	nan	nan	nan	0.000712945	nan	nan	nan
3775	nan	nan	nan	nan	0.000570631	nan	nan	nan	0.000712836	nan	nan	nan
3780	nan	nan	nan	nan	0.000570479	nan	nan	nan	0.000705775	nan	nan	nan
3785	nan	nan	nan	nan	0.000569848	nan	nan	nan	0.000701276	nan	nan	nan
3790	nan	nan	nan	nan	0.000569848	nan	nan	nan	0.000557209	nan	nan	nan
3795	nan	nan	nan	nan	0.000566833	nan	nan	nan	0.000509239	nan	nan	nan
3800	nan	nan	nan	nan	0.000558291	nan	nan	nan	0.000495538	nan	nan	nan
3805	nan	nan	nan	nan	0.000555816	nan	nan	nan	0.000484187	nan	nan	nan
3810	nan	nan	nan	nan	0.000548927	nan	nan	nan	0.000476354	nan	nan	nan
3815	nan	nan	nan	nan	0.000545834	nan	nan	nan	0.000458178	nan	nan	nan
3820	nan	nan	nan	nan	0.000545808	nan	nan	nan	0.000455003	nan	nan	nan
3825	nan	nan	nan	nan	0.000534161	nan	nan	nan	0.000448888	nan	nan	nan
3830	nan	nan	nan	nan	0.000532409	nan	nan	nan	0.000446435	nan	nan	nan
3835	nan	nan	nan	nan	0.000526168	nan	nan	nan	0.000442155	nan	nan	nan
3840	nan	nan	nan	nan	0.000525385	nan	nan	nan	0.000441421	nan	nan	nan
3845	nan	nan	nan	nan	0.000524722	nan	nan	nan	0.000430846	nan	nan	nan
3850	nan	nan	nan	nan	0.00052443	nan	nan	nan	0.000420221	nan	nan	nan
3855	nan	nan	nan	nan	0.000524076	nan	nan	nan	0.000419638	nan	nan	nan
3860	nan	nan	nan	nan	0.00051165	nan	nan	nan	0.000418138	nan	nan	nan
3865	nan	nan	nan	nan	0.000510286	nan	nan	nan	0.000413549	nan	nan	nan
3870	nan	nan	nan	nan	0.000447897	nan	nan	nan	0.000413549	nan	nan	nan
3875	nan	nan	nan	nan	0.000445042	nan	nan	nan	0.000413549	nan	nan	nan
3880	nan	nan	nan	nan	0.000444995	nan	nan	nan	0.000413518	nan	nan	nan
3885	nan	nan	nan	nan	0.000444995	nan	nan	nan	0.000412601	nan	nan	nan
3890	nan	nan	nan	nan	0.00042659	nan	nan	nan	0.000412514	nan	nan	nan
3895	nan	nan	nan	nan	0.000421701	nan	nan	nan	0.000412514	nan	nan	nan
3900	nan	nan	nan	nan	0.000420519	nan	nan	nan	0.000411122	nan	nan	nan
3905	nan	nan	nan	nan	0.000384501	nan	nan	nan	0.000406933	nan	nan	nan
3910	nan	nan	nan	nan	0.000384501	nan	nan	nan	0.000390848	nan	nan	nan
3915	nan	nan	nan	nan	0.000384501	nan	nan	nan	0.000363516	nan	nan	nan
3920	nan	nan	nan	nan	0.000382497	nan	nan	nan	0.000359715	nan	nan	nan
3925	nan	nan	nan	nan	0.000382497	nan	nan	nan	0.000340045	nan	nan	nan
3930	nan	nan	nan	nan	0.000378382	nan	nan	nan	0.000326941	nan	nan	nan
3935	nan	nan	nan	nan	0.000377172	nan	nan	nan	0.000325203	nan	nan	nan
3940	nan	nan	nan	nan	0.000357165	nan	nan	nan	0.00032376	nan	nan	nan
3945	nan	nan	nan	nan	0.000353681	nan	nan	nan	0.000319383	nan	nan	nan
3950	nan	nan	nan	nan	0.000353008	nan	nan	nan	0.000319209	nan	nan	nan
3955	nan	nan	nan	nan	0.000352683	nan	nan	nan	0.000318391	nan	nan	nan
3960	nan	nan	nan	nan	0.000339193	nan	nan	nan	0.000310676	nan	nan	nan
3965	nan	nan	nan	nan	0.000324755	nan	nan	nan	0.000310676	nan	nan	nan
3970	nan	nan	nan	nan	0.000324443	nan	nan	nan	0.000308083	nan	nan	nan
3975	nan	nan	nan	nan	0.000319974	nan	nan	nan	0.000306664	nan	nan	nan
3980	nan	nan	nan	nan	0.000319342	nan	nan	nan	0.000306282	nan	nan	nan
3985	nan	nan	nan	nan	0.000306343	nan	nan	nan	0.000300448	nan	nan	nan
3990	nan	nan	nan	nan	0.000295686	nan	nan	nan	0.000298522	nan	nan	nan
3995	nan	nan	nan	nan	0.000295622	nan	nan	nan	0.000298522	nan	nan	nan
4000	nan	nan	nan	nan	0.000254098	nan	nan	nan	0.000298522	nan	nan	nan
4005	nan	nan	nan	nan	0.000253736	nan	nan	nan	0.000297793	nan	nan	nan
4010	nan	nan	nan	nan	0.000253233	nan	nan	nan	0.000297793	nan	nan	nan
4015	nan	nan	nan	nan	0.000253166	nan	nan	nan	0.000297564	nan	nan	nan
4020	nan	nan	nan	nan	0.000253166	nan	nan	nan	0.000297564	nan	nan	nan
4025	nan	nan	nan	nan	0.000214274	nan	nan	nan	0.000297564	nan	nan	nan
4030	nan	nan	nan	nan	0.000214274	nan	nan	nan	0.000297564	nan	nan	nan
4035	nan	nan	nan	nan	0.000195128	nan	nan	nan	0.000295216	nan	nan	nan
4040	nan	nan	nan	nan	0.000190802	nan	nan	nan	0.000295216	nan	nan	nan
4045	nan	nan	nan	nan	0.000186872	nan	nan	nan	0.000293103	nan	nan	nan
4050	nan	nan	nan	nan	0.00018308	nan	nan	nan	0.000293103	nan	nan	nan
4055	nan	nan	nan	nan	0.000182872	nan	nan	nan	0.000293103	nan	nan	nan
4060	nan	nan	nan	nan	0.000127295	nan	nan	nan	0.000290001	nan	nan	nan
4065	nan	nan	nan	nan	0.000126809	nan	nan	nan	0.000289822	nan	nan	nan
4070	nan	nan	nan	nan	0.000126809	nan	nan	nan	0.000288882	nan	nan	nan
4075	nan	nan	nan	nan	0.000125481	nan	nan	nan	0.000288881	nan	nan	nan
4080	nan	nan	nan	nan	0.000116518	nan	nan	nan	0.000288881	nan	nan	nan
4085	nan	nan	nan	nan	0.00011283	nan	nan	nan	0.000286585	nan	nan	nan
4090	nan	nan	nan	nan	0.000103922	nan	nan	nan	0.000286585	nan	nan	nan
4095	nan	nan	nan	nan	0.000103818	nan	nan	nan	0.000286585	nan	nan	nan
4100	nan	nan	nan	nan	0.000103818	nan	nan	nan	0.000286585	nan	nan	nan
4105	nan	nan	nan	nan	9.7791E-05	nan	nan	nan	0.000286585	nan	nan	nan
4110	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000286585	nan	nan	nan
4115	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000286585	nan	nan	nan
4120	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000286585	nan	nan	nan
4125	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000277145	nan	nan	nan
4130	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000273304	nan	nan	nan
4135	nan	nan	nan	nan	9.74527E-05	nan	nan	nan	0.000271798	nan	nan	nan
4140	nan	nan	nan	nan	9.68126E-05	nan	nan	nan	0.000255796	nan	nan	nan
4145	nan	nan	nan	nan	9.68126E-05	nan	nan	nan	0.000247166	nan	nan	nan
4150	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000247166	nan	nan	nan
4155	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000221375	nan	nan	nan
4160	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000218449	nan	nan	nan
4165	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000218449	nan	nan	nan
4170	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000218449	nan	nan	nan
4175	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000218449	nan	nan	nan
4180	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000215058	nan	nan	nan
4185	nan	nan	nan	nan	9.67443E-05	nan	nan	nan	0.000214851	nan	nan	nan
4190	nan	nan	nan	nan	9.32421E-05	nan	nan	nan	0.000211324	nan	nan	nan
4195	nan	nan	nan	nan	9.32421E-05	nan	nan	nan	0.000211324	nan	nan	nan
4200	nan	nan	nan	nan	8.98704E-05	nan	nan	nan	0.000211324	nan	nan	nan
4205	nan	nan	nan	nan	8.98704E-05	nan	nan	nan	0.000211324	nan	nan	nan
4210	nan	nan	nan	nan	8.8191E-05	nan	nan	nan	0.000211324	nan	nan	nan
4215	nan	nan	nan	nan	8.63174E-05	nan	nan	nan	0.000211324	nan	nan	nan
4220	nan	nan	nan	nan	6.80681E-05	nan	nan	nan	0.000211324	nan	nan	nan
4225	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211324	nan	nan	nan
4230	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211174	nan	nan	nan
4235	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211174	nan	nan	nan
4240	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211174	nan	nan	nan
4245	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211149	nan	nan	nan
4250	nan	nan	nan	nan	6.51697E-05	nan	nan	nan	0.000211149	nan	nan	nan
4255	nan	nan	nan	nan	6.43964E-05	nan	nan	nan	0.000199854	nan	nan	nan
4260	nan	nan	nan	nan	6.43964E-05	nan	nan	nan	0.000199843	nan	nan	nan
4265	nan	nan	nan	nan	6.43964E-05	nan	nan	nan	0.000199843	nan	nan	nan
4270	nan	nan	nan	nan	6.43964E-05	nan	nan	nan	0.000199843	nan	nan	nan
4275	nan	nan	nan	nan	6.11493E-05	nan	nan	nan	0.000199843	nan	nan	nan
4280	nan	nan	nan	nan	6.11493E-05	nan	nan	nan	0.000199843	nan	nan	nan
4285	nan	nan	nan	nan	6.11492E-05	nan	nan	nan	0.000198483	nan	nan	nan
4290	nan	nan	nan	nan	6.11493E-05	nan	nan	nan	0.000198483	nan	nan	nan
4295	nan	nan	nan	nan	6.11492E-05	nan	nan	nan	0.000198483	nan	nan	nan
4300	nan	nan	nan	nan	6.11493E-05	nan	nan	nan	0.000191483	nan	nan	nan
4305	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.000190849	nan	nan	nan
4310	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.000183864	nan	nan	nan
4315	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.00018325	nan	nan	nan
4320	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.000182557	nan	nan	nan
4325	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.000180047	nan	nan	nan
4330	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.000170319	nan	nan	nan
4335	nan	nan	nan	nan	6.00937E-05	nan	nan	nan	0.00016529	nan	nan	nan
4340	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000162775	nan	nan	nan
4345	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000162775	nan	nan	nan
4350	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000162775	nan	nan	nan
4355	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000162775	nan	nan	nan
4360	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000162775	nan	nan	nan
4365	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.00015311	nan	nan	nan
4370	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.00015311	nan	nan	nan
4375	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000153088	nan	nan	nan
4380	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000152285	nan	nan	nan
4385	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.00015122	nan	nan	nan
4390	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000148975	nan	nan	nan
4395	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000148975	nan	nan	nan
4400	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000148975	nan	nan	nan
4405	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000147053	nan	nan	nan
4410	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000144988	nan	nan	nan
4415	nan	nan	nan	nan	6.0086E-05	nan	nan	nan	0.000144971	nan	nan	nan
4420	nan	nan	nan	nan	5.93328E-05	nan	nan	nan	0.000144242	nan	nan	nan
4425	nan	nan	nan	nan	5.93328E-05	nan	nan	nan	0.000143055	nan	nan	nan
4430	nan	nan	nan	nan	5.93235E-05	nan	nan	nan	0.000127518	nan	nan	nan
4435	nan	nan	nan	nan	5.93235E-05	nan	nan	nan	0.000127518	nan	nan	nan
4440	nan	nan	nan	nan	nan	nan	nan	nan	0.000127518	nan	nan	nan
4445	nan	nan	nan	nan	nan	nan	nan	nan	0.000127518	nan	nan	nan
4450	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4455	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4460	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4465	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4470	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4475	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4480	nan	nan	nan	nan	nan	nan	nan	nan	0.000115521	nan	nan	nan
4485	nan	nan	nan	nan	nan	nan	nan	nan	6.8114E-05	nan	nan	nan
4490	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4495	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4500	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4505	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4510	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4515	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4520	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4525	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4530	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4535	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4540	nan	nan	nan	nan	nan	nan	nan	nan	6.61591E-05	nan	nan	nan
4545	nan	nan	nan	nan	nan	nan	nan	nan	6.41598E-05	nan	nan	nan
4550	nan	nan	nan	nan	nan	nan	nan	nan	6.41598E-05	nan	nan	nan
4555	nan	nan	nan	nan	nan	nan	nan	nan	6.38325E-05	nan	nan	nan
4560	nan	nan	nan	nan	nan	nan	nan	nan	6.20935E-05	nan	nan	nan
4565	nan	nan	nan	nan	nan	nan	nan	nan	6.20935E-05	nan	nan	nan
4570	nan	nan	nan	nan	nan	nan	nan	nan	6.03507E-05	nan	nan	nan
4575	nan	nan	nan	nan	nan	nan	nan	nan	6.03507E-05	nan	nan	nan
4580	nan	nan	nan	nan	nan	nan	nan	nan	6.03507E-05	nan	nan	nan
4585	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4590	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4595	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4600	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4605	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4610	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4615	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan
4617	nan	nan	nan	nan	nan	nan	nan	nan	5.96843E-05	nan	nan	nan


==> c10400-heat-v2-transpose.tsv <==
20	1	1	1	0.83029084	0.76953712	0.492295419	0.349987449	0.293931608	0.22158376	0.236336918
40	1	1	0.756783499	0.191454983	0.057077668	0.085964652	0.105146033	0.121349954	0.148626792	0.175551447
60	1	0.901273083	0.280228577	0.045029554	0.054600387	0.075127792	0.098413987	0.123067083	0.158581642	0.186653938
80	0.217716085	0.419677531	0.153610404	0.029103624	0.06017454	0.087194813	0.110433524	0.134578823	0.167197592	0.189708338
100	0.024096487	0.03886244	0.036599196	0.041313181	0.066196173	0.094067821	0.12168624	0.140500444	0.170128767	0.194405691
120	0.035204645	0.031808222	0.03378243	0.04612587	0.068071203	0.100726658	0.126147588	0.150343898	0.16916412	0.198388853
140	0.04751048	0.046931346	0.046639379	0.054237045	0.085537732	0.112046463	0.129297255	0.155803932	0.182162711	0.206345515
160	0.066078262	0.064704567	0.068177927	0.066221314	0.084434697	0.10856366	0.137924829	0.160414423	0.191584401	0.21282055
180	0.078994611	0.079559472	0.079870547	0.084577865	0.097176396	0.114322371	0.146646804	0.169927534	0.198316213	0.223086501
200	0.095279375	0.09662063	0.092293856	0.092620159	0.106502139	0.125557131	0.150127863	0.177690633	0.204293395	0.234431628
220	0.103186436	0.102866322	0.103617205	0.106896432	0.117638082	0.127729833	0.159705896	0.183610586	0.208379919	0.236272277
240	0.114450068	0.115561256	0.115427345	0.118994623	0.124312871	0.138747564	0.162479419	0.187230319	0.21620222	0.242735709
260	0.138616936	0.139854764	0.13764428	0.137220832	0.136859836	0.14990683	0.172712367	0.196829538	0.212806032	0.248004465
280	0.161880555	0.159448361	0.160362806	0.159600074	0.166424258	0.16042079	0.180552363	0.197085578	0.233173457	0.265437308
300	0.165205054	0.165657407	0.167666106	0.165891715	0.169726971	0.171572643	0.181481959	0.208740427	0.234758711	0.253134323
320	0.185757906	0.185091952	0.183549492	0.18475294	0.184239533	0.181239602	0.191248217	0.216984787	0.243170461	0.254239246
340	0.203740822	0.205653074	0.203881134	0.207383542	0.207912765	0.188476885	0.20449602	0.226371381	0.253803741	0.274712807
360	0.215124657	0.215329141	0.216436195	0.217335188	0.218819394	0.212183288	0.220375776	0.225301242	0.255682106	0.277966289
380	0.230786594	0.227942881	0.227209918	0.229727789	0.227335552	0.225547817	0.232144977	0.238468955	0.275901381	0.292728108
400	0.245744862	0.241687769	0.241581094	0.24347206	0.245805967	0.240537907	0.24608676	0.254984945	0.274945419	0.301149599
420	0.253196824	0.25264282	0.253195764	0.255275332	0.253899327	0.25184608	0.253271043	0.271672705	0.284869594	0.303425319
440	0.261887535	0.258819603	0.259184114	0.259469492	0.259316052	0.260321976	0.274484704	0.27630145	0.29084094	0.317593322
460	0.281656268	0.279507837	0.280283355	0.282028161	0.280645245	0.283110323	0.276263005	0.286448739	0.291337621	0.308572474
480	0.295543941	0.292629289	0.292974817	0.29156678	0.29525321	0.292911961	0.290439511	0.294296086	0.30828325	0.321935709
500	0.280346157	0.2827223	0.281037801	0.280730694	0.286426778	0.280333802	0.284559232	0.305588642	0.314391134	0.325579731

==> c10400-heat-v2.tsv <==
x	20	40	60	80	100	120	140	160	180	200	220	240	260	280	300	320	340	360	380	400	420	440	460	480	500
1	1	1	1	0.217716085	0.024096487	0.035204645	0.04751048	0.066078262	0.078994611	0.095279375	0.103186436	0.114450068	0.138616936	0.161880555	0.165205054	0.185757906	0.203740822	0.215124657	0.230786594	0.245744862	0.253196824	0.261887535	0.281656268	0.295543941	0.280346157
3	1	1	0.901273083	0.419677531	0.03886244	0.031808222	0.046931346	0.064704567	0.079559472	0.09662063	0.102866322	0.115561256	0.139854764	0.159448361	0.165657407	0.185091952	0.205653074	0.215329141	0.227942881	0.241687769	0.25264282	0.258819603	0.279507837	0.292629289	0.2827223
5	1	0.756783499	0.280228577	0.153610404	0.036599196	0.03378243	0.046639379	0.068177927	0.079870547	0.092293856	0.103617205	0.115427345	0.13764428	0.160362806	0.167666106	0.183549492	0.203881134	0.216436195	0.227209918	0.241581094	0.253195764	0.259184114	0.280283355	0.292974817	0.281037801
7	0.83029084	0.191454983	0.045029554	0.029103624	0.041313181	0.04612587	0.054237045	0.066221314	0.084577865	0.092620159	0.106896432	0.118994623	0.137220832	0.159600074	0.165891715	0.18475294	0.207383542	0.217335188	0.229727789	0.24347206	0.255275332	0.259469492	0.282028161	0.29156678	0.280730694
9	0.76953712	0.057077668	0.054600387	0.06017454	0.066196173	0.068071203	0.085537732	0.084434697	0.097176396	0.106502139	0.117638082	0.124312871	0.136859836	0.166424258	0.169726971	0.184239533	0.207912765	0.218819394	0.227335552	0.245805967	0.253899327	0.259316052	0.280645245	0.29525321	0.286426778
11	0.492295419	0.085964652	0.075127792	0.087194813	0.094067821	0.100726658	0.112046463	0.10856366	0.114322371	0.125557131	0.127729833	0.138747564	0.14990683	0.16042079	0.171572643	0.181239602	0.188476885	0.212183288	0.225547817	0.240537907	0.25184608	0.260321976	0.283110323	0.292911961	0.280333802
13	0.349987449	0.105146033	0.098413987	0.110433524	0.12168624	0.126147588	0.129297255	0.137924829	0.146646804	0.150127863	0.159705896	0.162479419	0.172712367	0.180552363	0.181481959	0.191248217	0.20449602	0.220375776	0.232144977	0.24608676	0.253271043	0.274484704	0.276263005	0.290439511	0.284559232
15	0.293931608	0.121349954	0.123067083	0.134578823	0.140500444	0.150343898	0.155803932	0.160414423	0.169927534	0.177690633	0.183610586	0.187230319	0.196829538	0.197085578	0.208740427	0.216984787	0.226371381	0.225301242	0.238468955	0.254984945	0.271672705	0.27630145	0.286448739	0.294296086	0.305588642
17	0.22158376	0.148626792	0.158581642	0.167197592	0.170128767	0.16916412	0.182162711	0.191584401	0.198316213	0.204293395	0.208379919	0.21620222	0.212806032	0.233173457	0.234758711	0.243170461	0.253803741	0.255682106	0.275901381	0.274945419	0.284869594	0.29084094	0.291337621	0.30828325	0.314391134
19	0.236336918	0.175551447	0.186653938	0.189708338	0.194405691	0.198388853	0.206345515	0.21282055	0.223086501	0.234431628	0.236272277	0.242735709	0.248004465	0.265437308	0.253134323	0.254239246	0.274712807	0.277966289	0.292728108	0.301149599	0.303425319	0.317593322	0.308572474	0.321935709	0.325579731


==> c10400_LT_weights_all.tsv <==
iteration	a1	a2	a3	a4	a5	a6	a7	a8	a9	a10	average	min	max	delta
1	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0.015625	0
2	2	1.00098	1.50098	1.00098	1.50098	1.00098	2	1.00098	1.50098	1.50098	1.400784	1.00098	2	0.985355
3	1.5	1.33431	1.50098	1.50049	1.00041	1.50049	1.5	1.00098	1.00041	1.66808	1.350615	1.00041	1.66808	0.33333
4	1.00049	1.5011	1.50098	0.750244	1.00041	1.50049	2.00098	2.00195	0.500203	1.50029	1.3257137	0.500203	2.00195	0.16679
5	0.00202179	0.00339699	0.00325775	0.00348473	0.00200462	0.00321198	0.00324821	0.00297165	0.00310516	0.00324821	0.002995109	0.00200462	0.00348473	-1.49770301
6	0.00395276	0.00196554	0.00199315	0.0032329	0.00380369	0.00430354	0.00373354	0.00482022	0.00196499	0.00422522	0.003399555	0.00196499	0.00482022	-0.00143145
7	0.00409944	0.00419597	0.00404079	0.00403481	0.0034211	0.00418587	0.00203814	0.00484376	0.00204174	0.00389925	0.003680087	0.00203814	0.00484376	0.00223043
8	0.00435966	0.00350142	0.00217035	0.00410968	0.00436992	0.00352978	0.00216154	0.0053357	0.00419515	0.00405156	0.003778476	0.00216154	0.0053357	-0.00069455
9	0.00380406	0.00262607	0.00442547	0.00371837	0.00472839	0.00373661	0.00297212	0.00501264	0.00455976	0.00444722	0.004003071	0.00262607	0.00501264	-0.00087535
10	0.00571723	0.00262607	0.00477554	0.00467339	0.00464065	0.0047182	0.00473971	0.00583503	0.0024669	0.00474255	0.004493527	0.0024669	0.00583503	0
11	0.0050277	0.00262607	0.00268624	0.00423297	0.0050032	0.00443944	0.00473971	0.00601168	0.00370035	0.00503896	0.004350632	0.00262607	0.00601168	0
12	0.00555797	0.00507775	0.00296955	0.00557231	0.00558952	0.00522414	0.00473971	0.00647547	0.00370035	0.00450504	0.004941181	0.00296955	0.00647547	0.00245168
13	0.0049365	0.00563809	0.00296955	0.00480231	0.00628821	0.00550984	0.00473971	0.00647547	0.00533371	0.00579848	0.005249187	0.00296955	0.00647547	0.00056034
14	0.006537	0.00630981	0.0064553	0.00513059	0.00629435	0.00516547	0.00473971	0.00404717	0.00380235	0.00627414	0.005475589	0.00380235	0.006537	0.00067172
15	0.0069711	0.00766543	0.00403456	0.00727502	0.00797243	0.00746572	0.00473971	0.008371	0.00392118	0.00699714	0.006541329	0.00392118	0.008371	0.00135562
16	0.00820329	0.00823435	0.00851828	0.00817019	0.00797243	0.00893116	0.00787792	0.00862442	0.00788065	0.00843893	0.008285162	0.00787792	0.00893116	0.00056892
17	0.00874003	0.00893395	0.00479153	0.00855317	0.00915584	0.00697747	0.0049237	0.00859073	0.00746507	0.00889219	0.007702368	0.00479153	0.00915584	0.0006996
18	0.00990935	0.00456731	0.0054981	0.00733785	0.00909325	0.00754302	0.00463039	0.00809995	0.00791705	0.00858392	0.007318019	0.00456731	0.00990935	-0.00436664
19	0.00943518	0.00981258	0.00687262	0.00966676	0.011704	0.0103643	0.00543529	0.00922318	0.00845826	0.0101599	0.009113207	0.00543529	0.011704	0.00524527
20	0.0101723	0.0117003	0.0137452	0.010422	0.0108125	0.00995438	0.0059183	0.0101059	0.0104737	0.0126998	0.010600438	0.0059183	0.0137452	0.00188772
21	0.0173942	0.0161337	0.0171816	0.0204165	0.0190486	0.0243999	0.0136861	0.0166688	0.0181858	0.0253997	0.01885149	0.0136861	0.0253997	0.0044334
22	0.0161372	0.0170948	0.0295308	0.016399	0.02249	0.0217431	0.0217454	0.0246939	0.0137015	0.0200047	0.02035404	0.0137015	0.0295308	0.0009611
23	0.0377586	0.0363932	0.0416719	0.0370578	0.033713	0.0392182	0.0363768	0.0333512	0.0377594	0.0357311	0.03690312	0.0333512	0.0416719	0.0192984
24	0.0266781	0.0277924	0.0363815	0.0294219	0.0294988	0.0394863	0.0274069	0.0479423	0.0285777	0.0361498	0.03293357	0.0266781	0.0479423	-0.0086008
25	0.0353015	0.0333564	0.0425635	0.0333582	0.0400136	0.0273975	0.0200199	0.0487851	0.0277823	0.0405626	0.03491406	0.0200199	0.0487851	0.005564
26	0.0379905	0.0411091	0.0389681	0.0408182	0.0428661	0.0363873	0.0384757	0.0357313	0.0277823	0.0405626	0.03806912	0.0277823	0.0428661	0.0077527
27	0.0375082	0.0411091	0.0249068	0.0301553	0.0442057	0.028854	0.0292701	0.0535969	0.0375224	0.0397704	0.03668989	0.0249068	0.0535969	0
28	0.0518668	0.0541163	0.0444626	0.0555693	0.0511128	0.0504944	0.0439052	0.033341	0.0488084	0.0500237	0.04837005	0.033341	0.0555693	0.0130072
29	0.0454595	0.0476424	0.0454613	0.041677	0.0519114	0.0555735	0.0577113	0.0476347	0.050858	0.0517335	0.04956626	0.041677	0.0577113	-0.0064739
30	0.0526513	0.0550865	0.0539852	0.0465203	0.0416711	0.0555735	0.0488066	0.0476347	0.0500137	0.0517335	0.05036764	0.0416711	0.0555735	0.0074441
31	0.0461727	0.029722	0.0483969	0.0331639	0.0431768	0.0486268	0.0331494	0.0476347	0.0507951	0.03976	0.04205983	0.029722	0.0507951	-0.0253645
32	0.0656067	0.0530584	0.0555808	0.0621823	0.0571755	0.062683	0.0555835	0.0487976	0.0517376	0.0559125	0.05683179	0.0487976	0.0656067	0.0233364
33	0.0666959	0.0563745	0.0571549	0.0638826	0.0588506	0.062683	0.0571577	0.0487976	0.0517376	0.058861	0.05821954	0.0487976	0.0666959	0.0033161
34	0.0375165	0.0526584	0.0363637	0.047912	0.0435058	0.0396054	0.0571577	0.0357166	0.0357212	0.0500089	0.04361662	0.0357166	0.0571577	-0.0037161
35	0.0439646	0.0381054	0.0435015	0.0583927	0.0435058	0.0404176	0.0321512	0.0540633	0.0535818	0.0454671	0.0453151	0.0321512	0.0583927	-0.014553
36	0.0588628	0.0513157	0.0543769	0.0617001	0.050431	0.0581003	0.0444591	0.0270316	0.0444509	0.0416708	0.04923992	0.0270316	0.0617001	0.0132103
37	0.0666805	0.0561266	0.0555982	0.0526319	0.059739	0.0571924	0.0577013	0.0500244	0.0476198	0.0588437	0.05621578	0.0476198	0.0666805	0.0048109
38	0.0666805	0.0530023	0.0590731	0.0526319	0.0600307	0.0576951	0.0588282	0.0384953	0.0526421	0.0606825	0.05597617	0.0384953	0.0666805	-0.0031243
39	0.0441498	0.0434785	0.055583	0.041684	0.0408315	0.0476379	0.0441212	0.0481191	0.0434915	0.0439711	0.04530676	0.0408315	0.055583	-0.0095238
40	0.066742	0.0521827	0.060631	0.054059	0.04765	0.0588496	0.0465341	0.0390968	0.0543643	0.0526451	0.05327546	0.0390968	0.066742	0.0087042
41	0.0526636	0.0500169	0.0588251	0.0500204	0.0513261	0.0588496	0.0500332	0.048871	0.0434808	0.0566038	0.05206905	0.0434808	0.0588496	-0.0021658
42	0.0460807	0.0375127	0.0571592	0.0500204	0.0526794	0.0514934	0.0454647	0.0534527	0.0468778	0.0444705	0.04852115	0.0375127	0.0571592	-0.0125042
43	0.066691	0.0653541	0.0857387	0.068778	0.0666724	0.0450567	0.0600277	0.064519	0.0634956	0.0667057	0.06530389	0.0450567	0.0857387	0.0278414
44	0.0577033	0.0339216	0.045465	0.0556135	0.0416703	0.0450567	0.0444639	0.0384657	0.0425681	0.0606149	0.0465543	0.0339216	0.0606149	-0.0314325
45	0.0620423	0.0667169	0.0795637	0.0834202	0.0769516	0.061953	0.0625273	0.0606285	0.0625219	0.0559681	0.06722935	0.0559681	0.0834202	0.0327953
46	0.0640418	0.0645342	0.0533403	0.0834202	0.0790558	0.0449522	0.0702211	0.0597404	0.0664295	0.0699602	0.06556957	0.0449522	0.0834202	-0.0021827
47	0.0640418	0.0709625	0.0800105	0.0586141	0.0800594	0.0653212	0.0714554	0.0641159	0.0705813	0.0714632	0.06966253	0.0586141	0.0800594	0.0064283
48	0.0372743	0.0408173	0.0357273	0.0465364	0.0411243	0.0512873	0.0561037	0.037067	0.0392195	0.0714632	0.04566203	0.0357273	0.0714632	-0.0301452
49	0.0600247	0.0714302	0.0714547	0.0555801	0.0384737	0.0384655	0.0736361	0.0600167	0.037745	0.0714632	0.05782899	0.037745	0.0736361	0.0306129
50	0.0555698	0.0500151	0.083387	0.0694751	0.0483927	0.0697938	0.036818	0.0588445	0.0434952	0.0714632	0.05872544	0.036818	0.083387	-0.0214151
51	0.0714701	0.0689661	0.083387	0.0666934	0.0846872	0.0697938	0.0782383	0.0662001	0.0689806	0.0714632	0.07298798	0.0662001	0.0846872	0.018951
52	0.0714701	0.0555635	0.0666934	0.0666934	0.0846872	0.078518	0.0435124	0.0571493	0.0571583	0.0781629	0.06596085	0.0435124	0.0846872	-0.0134026
53	0.0714701	0.0714621	0.0769839	0.0681914	0.0741013	0.078518	0.0714301	0.0714366	0.0667032	0.0769416	0.07272383	0.0667032	0.078518	0.0158986
54	0.0770537	0.0769753	0.0812692	0.0767153	0.0741013	0.0708119	0.0714301	0.0655766	0.0721098	0.0500045	0.07160477	0.0500045	0.0812692	0.0055132
55	0.0770537	0.0666768	0.0606344	0.073419	0.0560825	0.0708119	0.0714301	0.0526406	0.0721098	0.0569876	0.06578464	0.0526406	0.0770537	-0.0102985
56	0.0555705	0.0791787	0.0833723	0.0800152	0.0851096	0.0833976	0.0769408	0.0714555	0.0740816	0.0837005	0.07728223	0.0555705	0.0851096	0.0125019
57	0.072882	0.0756605	0.0849193	0.0900171	0.0744709	0.050006	0.0604105	0.0769682	0.0855122	0.0810849	0.07519316	0.050006	0.0900171	-0.0035182
58	0.0784335	0.0833448	0.0909731	0.0909841	0.0857433	0.0555731	0.0833595	0.0721577	0.0855122	0.0810849	0.08071662	0.0555731	0.0909841	0.0076843
59	0.0833356	0.0784613	0.0516166	0.0513118	0.0589485	0.0555731	0.0512856	0.0512996	0.0645517	0.0833812	0.0629765	0.0512856	0.0833812	-0.0048835
60	0.0833356	0.0800704	0.0854899	0.0909482	0.0667201	0.0694664	0.0833391	0.0750457	0.0800592	0.0571617	0.07716363	0.0571617	0.0909482	0.0016091
61	0.0833356	0.0454697	0.0690014	0.0953002	0.040006	0.066685	0.0833391	0.0571637	0.051757	0.0519703	0.0644028	0.040006	0.0953002	-0.0346007
62	0.0476494	0.0606114	0.0615554	0.045463	0.0434831	0.0476368	0.0769503	0.0625228	0.0800111	0.0408302	0.05667135	0.0408302	0.0800111	0.0151417
63	0.0909248	0.0887863	0.0769443	0.045463	0.0788131	0.0684779	0.0769503	0.0761997	0.0689939	0.0816603	0.07532136	0.045463	0.0909248	0.0281749
64	0.0909248	0.100058	0.0633062	0.0689937	0.0985163	0.0714872	0.0673315	0.0769438	0.0824693	0.0971311	0.08171619	0.0633062	0.100058	0.0112717
65	0.0909248	0.100058	0.0870461	0.0733058	0.100056	0.0714872	0.090937	0.0769438	0.0834357	0.100072	0.08742664	0.0714872	0.100072	0
66	0.100071	0.0909218	0.0909563	0.0689748	0.100056	0.0804231	0.090937	0.0555663	0.0512918	0.100072	0.08292701	0.0512918	0.100072	-0.0091362
67	0.0606384	0.0375141	0.0496085	0.0549643	0.0461683	0.0703702	0.0659382	0.048919	0.0436531	0.0515506	0.05293247	0.0375141	0.0703702	-0.0534077
68	0.0909577	0.0422034	0.099217	0.0789575	0.0923365	0.0870006	0.0465238	0.0789679	0.0927629	0.0625252	0.07714525	0.0422034	0.099217	0.0046893
69	0.0909577	0.100068	0.0689868	0.0909861	0.111183	0.0909938	0.0714667	0.0800475	0.10001	0.14288	0.09475796	0.0689868	0.14288	0.0578646
70	0.100018	0.100068	0.100044	0.0968505	0.166774	0.0909938	0.0923345	0.0850505	0.109386	0.117695	0.10592143	0.0850505	0.166774	0
71	0.100018	0.100068	0.100044	0.0988367	0.18192	0.0909938	0.0937772	0.0857149	0.0952854	0.140452	0.108711	0.0857149	0.18192	0
72	0.100018	0.100068	0.200089	0.100381	0.200041	0.0975695	0.0967993	0.0870542	0.111197	0.122895	0.1216112	0.0870542	0.200089	0
73	0.100018	0.153913	0.307754	0.100381	0.222311	0.0914715	0.102849	0.0869692	0.0909451	0.167061	0.14236728	0.0869692	0.307754	0.053845
74	0.100018	0.101006	0.22225	0.0835201	0.166734	0.100047	0.125348	0.100558	0.11599	0.160046	0.12755171	0.0835201	0.22225	-0.052907
75	0.0252487	0.030208	0.0416719	0.0306675	0.0400144	0.0909118	0.0274198	0.0298532	0.0256419	0.0281721	0.03698093	0.0252487	0.0909118	-0.070798
76	0.075746	0.0473475	0.133399	0.0548063	0.25009	0.100056	0.164519	0.0762073	0.0485043	0.0640475	0.10147229	0.0473475	0.25009	0.0171395
77	0.137955	0.131223	0.250123	0.0899165	0.160092	0.100056	0.164519	0.161941	0.109135	0.160119	0.14650795	0.0899165	0.250123	0.0838755
78	0.0388673	0.0307714	0.0833539	0.0309088	0.0363685	0.100056	0.0360487	0.0446364	0.0548338	0.0476525	0.05034973	0.0307714	0.100056	-0.1004516
79	0.0740908	0.0526479	0.117705	0.0714766	0.0779224	0.100056	0.0720974	0.142889	0.105277	0.0571458	0.08713079	0.0526479	0.142889	0.0218765
80	0.121266	0.0800002	0.0869567	0.0714766	0.0689811	0.100056	0.0655847	0.2001	0.0615827	0.174004	0.1030008	0.0615827	0.2001	0.0273523
81	0.130503	0.077422	0.266814	0.0528745	0.195222	0.098786	0.136421	0.210652	0.0896077	0.235348	0.14936502	0.0528745	0.266814	-0.0025782
82	0.142865	0.153937	0.307723	0.131154	0.130498	0.10004	0.131159	0.0741089	0.179215	0.111756	0.14624559	0.0741089	0.307723	0.076515
83	0.18193	0.230905	0.333566	0.133459	0.250035	0.10004	0.137947	0.222327	0.166702	0.206923	0.1963834	0.10004	0.333566	0.076968
84	0.173935	0.222224	0.166783	0.133459	0.200101	0.10004	0.137947	0.174018	0.142934	0.176511	0.1627952	0.10004	0.222224	-0.008681
85	0.209435	0.176542	0.250012	0.115408	0.190526	0.0833342	0.155191	0.195771	0.188996	0.125057	0.16902722	0.0833342	0.250012	-0.045682
86	0.263225	0.250159	0.305434	0.133441	0.210621	0.125001	0.140642	0.208389	0.208376	0.178671	0.2023959	0.125001	0.305434	0.073617
87	0.164516	0.181878	0.194625	0.0978652	0.215146	0.125001	0.161793	0.250107	0.142953	0.216359	0.17502432	0.0978652	0.250107	-0.068281
88	0.203717	0.18543	0.166496	0.134278	0.14287	0.125001	0.118422	0.176589	0.18274	0.222275	0.1657818	0.118422	0.222275	0.003552
89	0.305575	0.181175	0.262263	0.151063	0.17496	0.125001	0.17532	0.239706	0.221287	0.316481	0.2152831	0.125001	0.316481	-0.004255
90	0.296324	0.135881	0.262263	0.169208	0.179061	0.153932	0.139365	0.250006	0.165965	0.373658	0.2125663	0.135881	0.373658	-0.045294
91	0.280987	0.251327	0.255988	0.171852	0.181859	0.139501	0.215581	0.250006	0.208429	0.415257	0.2370787	0.139501	0.415257	0.115446
92	0.285927	0.100015	0.214365	0.125029	0.166674	0.133371	0.142949	0.181889	0.214331	0.250006	0.1814556	0.100015	0.285927	-0.151312
93	0.192386	0.102652	0.22232	0.125029	0.200042	0.142879	0.133386	0.206935	0.241123	0.235357	0.1802109	0.102652	0.241123	0.002637
94	0.203659	0.106462	0.125055	0.168618	0.229149	0.107159	0.150059	0.155201	0.120561	0.167324	0.1533247	0.106462	0.229149	0.00381
95	0.208432	0.187556	0.246691	0.171582	0.228702	0.206992	0.150059	0.232801	0.272912	0.233829	0.2139556	0.150059	0.272912	0.081094
96	0.243646	0.206604	0.281622	0.183646	0.225128	0.168181	0.159731	0.211772	0.172835	0.226293	0.2079458	0.159731	0.281622	0.019048
97	0.190586	0.190564	0.226481	0.173962	0.160052	0.0930417	0.159731	0.16007	0.210643	0.21436	0.17794907	0.0930417	0.226481	-0.01604
98	0.181559	0.187587	0.21122	0.170055	0.157708	0.136564	0.168467	0.174451	0.267829	0.203265	0.1858705	0.136564	0.267829	-0.002977
99	0.216311	0.137942	0.181826	0.12123	0.181887	0.139632	0.181957	0.200006	0.166739	0.160091	0.1687621	0.12123	0.216311	-0.049645
100	0.172478	0.13646	0.210592	0.150117	0.194854	0.0882924	0.176537	0.195709	0.171461	0.191515	0.16880154	0.0882924	0.210592	-0.001482
101	0.212735	0.204957	0.28072	0.184128	0.158129	0.125023	0.181882	0.23852	0.35029	0.204794	0.2141178	0.125023	0.35029	0.068497
102	0.181884	0.222371	0.240011	0.136388	0.0988304	0.15396	0.200177	0.111166	0.227312	0.200094	0.17721934	0.0988304	0.240011	0.017414
103	0.184015	0.166778	0.140397	0.0869739	0.148246	0.170348	0.181899	0.0555828	0.170706	0.111185	0.14161307	0.0555828	0.184015	-0.055593
104	0.273327	0.166778	0.140397	0.108717	0.148246	0.24554	0.135536	0.0555828	0.261227	0.233446	0.17687968	0.0555828	0.273327	0
105	0.160019	0.129074	0.140397	0.108717	0.108144	0.210532	0.161081	0.125061	0.138012	0.307765	0.1588802	0.108144	0.307765	-0.037704
106	0.271283	0.230795	0.142865	0.163076	0.111524	0.222251	0.200093	0.125061	0.190575	0.400035	0.2057558	0.111524	0.400035	0.101721
107	0.272872	0.219526	0.142865	0.142692	0.111524	0.222251	0.200093	0.125061	0.222399	0.34964	0.2008923	0.111524	0.34964	-0.011269
108	0.200124	0.218239	0.142865	0.125064	0.111197	0.205213	0.190518	0.125061	0.193622	0.368078	0.1879981	0.111197	0.368078	-0.001287
109	0.187519	0.244027	0.142865	0.128972	0.111197	0.147096	0.208379	0.187592	0.243918	0.144949	0.1746514	0.111197	0.244027	0.025788
110	0.266811	0.250223	0.142865	0.181871	0.125096	0.181859	0.200036	0.166708	0.222242	0.285934	0.2023645	0.125096	0.285934	0.006196
111	0.266811	0.200008	0.142865	0.142886	0.125096	0.176531	0.222306	0.166708	0.300157	0.250052	0.199342	0.125096	0.300157	-0.050215
112	0.0667028	0.166706	0.142865	0.118328	0.0938223	0.0882655	0.166729	0.0416769	0.117835	0.300112	0.13030425	0.0416769	0.300112	-0.033302
113	0.202975	0.179567	0.142865	0.120754	0.140733	0.142914	0.101519	0.0416769	0.176753	0.177312	0.14270689	0.0416769	0.202975	0.012861
114	0.340339	0.260056	0.203136	0.120754	0.209726	0.142914	0.203038	0.104192	0.260123	0.274799	0.2119077	0.104192	0.340339	0.080489
115	0.358287	0.28596	0.203136	0.117688	0.157294	0.16678	0.247453	0.104192	0.300005	0.25011	0.2190905	0.104192	0.358287	0.025904
116	0.311751	0.363873	0.203136	0.134928	0.181872	0.115394	0.287084	0.117216	0.375007	0.393484	0.2483745	0.115394	0.393484	0.077913
117	0.390298	0.268285	0.203136	0.151003	0.181872	0.137932	0.311756	0.131182	0.2992	0.34353	0.2418194	0.131182	0.390298	-0.095588
118	0.285863	0.201214	0.18191	0.100054	0.166686	0.155173	0.222248	0.0655908	0.250112	0.200113	0.18289638	0.0655908	0.285863	-0.067071
119	0.302054	0.201214	0.18191	0.145489	0.181824	0.0775867	0.173631	0.0655908	0.225443	0.271247	0.18259895	0.0655908	0.302054	0
120	0.333617	0.143051	0.200385	0.218234	0.227281	0.0921342	0.173631	0.142967	0.250101	0.353097	0.21344982	0.0921342	0.353097	-0.058163
121	0.360006	0.143051	0.250481	0.200012	0.222398	0.125065	0.230773	0.200071	0.222257	0.214307	0.2168421	0.125065	0.360006	0
122	0.300064	0.187614	0.28595	0.200012	0.333596	0.125065	0.230773	0.200071	0.222257	0.333389	0.2418791	0.125065	0.333596	0.044563
123	0.324385	0.187614	0.300191	0.200012	0.207032	0.13337	0.214322	0.200071	0.285853	0.333389	0.2386239	0.13337	0.333389	0
124	0.285738	0.209417	0.300191	0.175011	0.166697	0.136366	0.267902	0.230941	0.281386	0.400132	0.2453781	0.136366	0.400132	0.021803
125	0.333454	0.204611	0.300191	0.162192	0.193557	0.136366	0.200926	0.176476	0.310514	0.375124	0.2393411	0.136366	0.375124	-0.004806
126	0.363738	0.195719	0.316022	0.200048	0.290336	0.133436	0.150695	0.225076	0.155257	0.375124	0.2405451	0.133436	0.375124	-0.008892
127	0.333368	0.250001	0.1827	0.200048	0.105332	0.205236	0.150695	0.28574	0.250018	0.436668	0.2399806	0.105332	0.436668	0.054282
128	0.35811	0.290528	0.27405	0.25006	0.10492	0.198021	0.342301	0.333457	0.371609	0.44477	0.2967826	0.10492	0.44477	0.040527
129	0.388185	0.304147	0.282614	0.254944	0.10533	0.222773	0.346981	0.291775	0.419512	0.423921	0.3040182	0.10533	0.423921	0.013619
130	0.200916	0.22811	0.317941	0.22818	0.0506079	0.188509	0.278533	0.333375	0.351505	0.35996	0.25376369	0.0506079	0.35996	-0.076037
131	0.345325	0.256624	0.953822	0.230185	0.101216	0.235636	0.346807	0.203151	0.351505	0.361367	0.3385638	0.101216	0.953822	0.028514
132	0.375001	0.282687	0.812705	0.260082	0.101216	0.220449	0.333429	0.371583	0.42874	0.438298	0.362419	0.101216	0.812705	0.026063
133	0.299012	0.282687	0.406353	0.308848	0.101216	0.206455	0.250072	0.371583	0.486101	0.351409	0.3063736	0.101216	0.486101	0
134	0.368509	0.309465	0.203176	0.154424	0.151824	0.175003	0.314788	0.231514	0.368611	0.466715	0.2744029	0.151824	0.466715	0.026778
135	0.408095	0.200064	0.437702	0.194538	0.151824	0.175003	0.378421	0.347271	0.307776	0.3334	0.2934094	0.151824	0.437702	-0.109401
136	0.418058	0.266687	0.437702	0.205937	0.133365	0.204398	0.337401	0.466984	0.400048	0.463309	0.3333889	0.133365	0.466984	0.066623
137	0.433164	0.333359	0.437702	0.250181	0.116694	0.181843	0.337401	0.175119	0.45904	0.3416	0.3066103	0.116694	0.45904	0.066672
138	0.145516	0.239439	0.437702	0.218908	0.138574	0.272764	0.329493	0.345792	0.400091	0.378629	0.2906908	0.138574	0.437702	-0.09392
139	0.521811	0.478878	0.656553	0.222329	0.13465	0.272764	0.378402	0.286359	0.451665	0.500278	0.3903689	0.13465	0.656553	0.239439
140	0.518754	0.478878	0.58346	0.277911	0.141487	0.259312	0.416095	0.470646	0.42123	0.500278	0.4068051	0.141487	0.58346	0
141	0.275588	0.428605	0.29173	0.138955	0.166773	0.22234	0.333404	0.470646	0.335668	0.500278	0.3163987	0.138955	0.500278	-0.050273
142	0.323493	0.554173	0.29173	0.138955	0.19674	0.347406	0.486757	0.620941	0.467772	0.525683	0.395365	0.138955	0.620941	0.125568
143	0.52694	0.398042	0.647846	0.231909	0.164462	0.462077	0.322049	0.613057	0.342606	0.344723	0.4053711	0.164462	0.647846	-0.156131
144	0.530027	0.518154	0.990749	0.239609	0.167353	0.438612	0.487791	0.772907	0.454355	0.381417	0.4980974	0.167353	0.990749	0.120112
145	0.46455	0.647692	0.73774	0.237035	0.182879	0.438612	0.488267	0.616288	0.593235	0.320703	0.4727001	0.182879	0.73774	0.129538
146	0.568439	0.398166	0.378236	0.254627	0.233778	0.439897	0.51783	1.02915	0.628574	0.438461	0.4887158	0.233778	1.02915	-0.249526
147	0.64338	0.465435	0.508993	0.314803	0.247932	0.394576	0.955255	1.12463	0.726175	0.438461	0.581964	0.247932	1.12463	0.067269
148	0.608509	0.432027	0.426729	0.370754	0.199387	0.373961	0.955255	1.03622	1.01196	0.454304	0.5869106	0.199387	1.03622	-0.033408
149	0.735678	0.411354	0.511325	0.411668	0.222947	0.668309	0.588172	0.625881	0.94674	0.542592	0.5664666	0.222947	0.94674	-0.020673
150	0.687543	0.411354	0.511325	0.370461	0.18354	0.520158	0.620912	1.13196	0.779859	0.416217	0.5633329	0.18354	1.13196	0
151	0.62745	0.550748	0.512823	0.41713	0.173144	0.678136	0.496305	0.953989	0.710555	0.495477	0.5615757	0.173144	0.953989	0.139394
152	0.559742	0.501267	0.575924	0.36173	0.294886	0.648997	0.737188	1.05554	0.966604	0.591282	0.629316	0.294886	1.05554	-0.049481
153	0.705143	0.643717	0.611357	0.397762	0.280487	0.559634	0.566929	1.40498	1.36212	0.487923	0.7020052	0.280487	1.40498	0.14245
154	0.495115	0.493474	0.354038	0.429225	0.264189	0.690798	0.449557	0.507658	0.560344	0.511747	0.4756145	0.264189	0.690798	-0.150243
155	0.52751	0.370106	0.432867	0.362578	0.292827	0.332919	0.518483	0.917155	0.580044	0.44528	0.4779769	0.292827	0.917155	-0.123368
156	0.652691	0.526605	0.503461	0.375679	0.267662	0.642754	0.702281	1.13659	0.599303	0.568776	0.5975802	0.267662	1.13659	0.156499
157	0.62847	0.478265	0.561477	0.434012	0.301381	0.585634	0.734515	1.07388	0.932315	0.509343	0.6239292	0.301381	1.07388	-0.04834
158	0.821798	0.52824	0.49376	0.495469	0.256204	0.591353	0.574916	0.974777	1.18633	0.529737	0.6452584	0.256204	1.18633	0.049975
159	0.653667	0.578278	0.336326	0.414423	0.32751	0.795208	0.574916	1.22609	0.621551	0.507492	0.6035461	0.32751	1.22609	0.050038
160	0.793465	0.728495	0.660827	0.418875	0.276177	0.97149	0.422765	1.63438	1.02944	0.546149	0.7482063	0.276177	1.63438	0.150217
161	1.00035	0.865087	0.566931	0.379605	0.30018	0.870926	0.531759	1.45403	0.908303	0.709887	0.7587058	0.30018	1.45403	0.136592
162	1.00035	0.432544	0.606793	0.658748	0.328616	0.97724	0.363767	1.25097	1.11586	0.67869	0.7413578	0.328616	1.25097	-0.432543
163	0.743427	0.504353	0.571535	0.462539	0.282243	0.97724	0.593963	1.75552	0.73719	0.632627	0.7260637	0.282243	1.75552	0.071809
164	0.789166	0.756529	0.640744	0.50003	0.27177	0.591211	0.397909	2.17725	1.16626	0.436784	0.7727653	0.27177	2.17725	0.252176
165	0.716723	0.686343	0.7102	0.575718	0.316091	1.01614	0.658648	1.57766	1.02104	0.614228	0.7892791	0.316091	1.57766	-0.070186
166	1.05199	0.878037	0.369318	0.604392	0.315783	0.797336	0.519715	1.2726	1.52259	0.630424	0.7962185	0.315783	1.52259	0.191694
167	1.17938	0.987791	0.8389	0.627411	0.207232	0.918026	0.658271	1.70633	1.31666	0.614417	0.9054418	0.207232	1.70633	0.109754
168	0.780876	0.876375	0.790565	0.802032	0.370549	0.971817	0.551238	1.78132	1.2858	0.621617	0.8832189	0.370549	1.78132	-0.111416
169	0.725589	0.700073	1.24452	0.607398	0.35119	1.09234	0.905452	1.00025	1.62985	0.840761	0.9097423	0.35119	1.62985	-0.176302
170	1.03807	0.718532	1.07498	0.579816	0.338329	1.21609	0.651678	1.23566	1.11097	0.939288	0.8903413	0.338329	1.23566	0.018459
171	1.18811	0.894657	1.03666	0.717409	0.291247	1.21015	0.656132	0.9545	2.06788	0.789772	0.9806517	0.291247	2.06788	0.176125
172	0.995505	1.28782	1.38188	0.758744	0.354104	1.03879	0.85797	1.63402	2.04971	0.82525	1.1183793	0.354104	2.04971	0.393163
173	0.925508	1.02057	1.00065	0.919533	0.436059	0.781629	0.777535	1.83827	1.63236	0.830892	1.0163006	0.436059	1.83827	-0.26725
174	1.02764	0.940838	0.966935	0.708058	0.363028	1.5373	0.571382	1.05019	1.48969	0.826023	0.9481084	0.363028	1.5373	-0.079732
175	1.27652	1.13195	0.958436	0.676597	0.44244	1.56433	0.622159	1.18249	1.77337	0.788917	1.0417209	0.44244	1.77337	0.191112
176	1.57446	1.4282	1.0174	0.895962	0.616997	1.40392	0.887063	1.58204	1.53698	0.798162	1.1741184	0.616997	1.58204	0.29625
177	1.33998	1.42122	0.895195	0.813715	0.346157	0.873339	0.731134	1.25142	2.33548	0.555362	1.0563002	0.346157	2.33548	-0.00698
178	1.36877	1.53364	0.785044	0.601545	0.378271	1.12835	0.54835	1.60338	2.33776	0.569463	1.0854573	0.378271	2.33776	0.11242
179	0.931004	0.501355	0.499469	0.780717	0.439962	1.04681	0.455977	1.8038	0.563038	0.429043	0.7451175	0.429043	1.8038	-1.032285
180	1.33014	0.809316	0.595558	0.924051	0.414612	1.04783	0.831802	1.72629	1.42849	0.540913	0.9649002	0.414612	1.72629	0.307961
181	1.00864	1.52695	0.931723	0.993536	0.427569	1.16857	0.904097	2.35342	1.46336	0.616451	1.1394316	0.427569	2.35342	0.717634
182	1.29725	1.32788	0.843464	1.04205	0.464313	1.20966	1.00122	1.63751	2.00927	0.660999	1.1493616	0.464313	2.00927	-0.19907
183	1.31245	1.42773	0.564643	0.590223	0.414663	0.429995	0.856021	2.45307	2.33499	0.729423	1.1113208	0.414663	2.45307	0.09985
184	1.91869	1.51696	0.988677	0.787348	0.35959	0.979247	0.876084	1.74039	1.86526	0.706628	1.1738874	0.35959	1.91869	0.08923
185	1.1233	1.41623	0.99447	0.901144	0.550271	1.56163	0.778123	1.19227	1.44903	0.800477	1.0766945	0.550271	1.56163	-0.10073
186	1.10684	1.39133	0.998355	1.08243	0.44817	1.01796	0.756087	2.22386	2.9009	0.505379	1.2431311	0.44817	2.9009	-0.0249
187	1.86347	1.56797	1.11047	0.467485	0.536579	1.12532	1.05586	1.64183	1.26702	0.730431	1.1366435	0.467485	1.86347	0.17664
188	2.21287	1.70578	1.20265	0.53642	0.499637	0.529417	0.923365	3.2548	1.44767	0.641267	1.2953876	0.499637	3.2548	0.13781
189	2.11455	1.68579	0.756356	1.11161	0.742136	1.46624	0.714165	2.64929	0.976186	0.867965	1.3084288	0.714165	2.64929	-0.01999
190	1.22867	1.83231	0.966126	0.861386	0.653355	1.77266	0.923393	3.89632	1.49764	0.906956	1.4538816	0.653355	3.89632	0.14652
191	1.59703	2.26354	1.31616	1.41742	0.819884	1.20053	0.912572	2.72248	1.59563	0.877285	1.4722531	0.819884	2.72248	0.43123
192	1.89959	2.34091	1.30973	1.23955	0.782653	1.50183	0.813205	4.0013	2.05843	0.792469	1.6739667	0.782653	4.0013	0.07737
193	1.97936	1.45964	1.16776	1.0955	0.646224	1.59863	0.783424	3.09476	1.87148	0.886885	1.4583663	0.646224	3.09476	-0.88127
194	2.8028	1.51523	1.13925	1.45817	0.756031	1.69386	1.01294	3.09778	1.76548	0.785984	1.6027525	0.756031	3.09778	0.05559
195	2.89586	1.30585	1.07472	1.08437	0.602463	1.27287	1.17122	1.95124	2.61891	0.890373	1.4867876	0.602463	2.89586	-0.20938
196	1.08383	0.511055	0.57147	0.641727	0.504798	0.424499	0.609627	0.67312	0.929663	0.333455	0.6283244	0.333455	1.08383	-0.794795
197	1.11346	0.70819	0.60049	0.53425	0.545221	0.487096	0.63225	0.708616	0.976872	0.467293	0.6773738	0.467293	1.11346	0.197135
198	0.463762	0.353403	0.300245	0.133563	0.27261	0.243548	0.179981	0.442885	0.30885	0.351382	0.3050229	0.133563	0.463762	-0.354787
199	1.1268	0.510088	0.300245	0.200344	0.27261	0.243548	0.209334	0.465376	0.406572	0.502367	0.4237284	0.200344	1.1268	0.156685
200	1.45031	0.650562	0.300245	0.200344	0.27261	0.487096	0.209334	0.465376	0.549111	0.586749	0.5171737	0.200344	1.45031	0.140474
201	1.4319	0.686775	0.300245	0.200344	0.232411	0.243548	0.209334	0.465376	0.626329	0.513405	0.4909667	0.200344	1.4319	0.036213
202	1.13545	0.333495	0.300245	0.200344	0.232411	0.487096	0.28579	0.666705	0.633057	0.41639	0.4690983	0.200344	1.13545	-0.35328
203	1.42818	0.333495	0.900736	0.300124	0.66682	0.730644	0.444593	0.666705	0.926712	0.600187	0.6998196	0.300124	1.42818	0
204	1.50071	0.66699	0.450368	0.300124	0.600073	0.0913304	0.444593	0.333352	0.500008	0.405595	0.52931434	0.0913304	1.50071	0.333495
205	1.80994	0.500242	0.450368	0.150062	1.20015	0.0913304	0.444593	0.333352	0.621592	0.634138	0.62357674	0.0913304	1.80994	-0.166748
206	1.05344	0.976059	0.363725	0.400068	0.615895	0.363895	0.444593	0.533559	0.582743	0.551775	0.5885752	0.363725	1.05344	0.475817
207	1.60073	0.500421	0.40919	0.400068	0.667019	0.600213	0.333444	1.00042	0.800133	0.809341	0.7120979	0.333444	1.60073	-0.475638
208	2.15724	0.76236	1.22757	0.800137	0.936042	0.300107	0.333444	0.982838	0.716916	0.640201	0.8856855	0.300107	2.15724	0.261939
209	1.66112	0.652175	1.01119	0.597368	0.731283	0.538082	0.436018	0.599397	0.573043	0.845891	0.7645567	0.436018	1.66112	-0.110185
210	1.88336	0.727328	0.425607	0.396106	0.952667	0.635294	0.517771	0.606421	0.708469	0.98467	0.7837693	0.396106	1.88336	0.075153
211	1.95141	0.875066	0.425607	0.463413	1.07733	0.466854	0.518782	0.606421	0.708469	1.0539	0.8147252	0.425607	1.95141	0.147738
212	1.35398	0.631945	0.778063	0.231707	0.865338	0.486002	0.423537	0.606421	0.85722	0.864017	0.709823	0.231707	1.35398	-0.243121
213	2.50037	0.792399	1.09111	0.463413	0.968435	0.500241	0.635306	0.714795	0.85722	0.666997	0.9190286	0.463413	2.50037	0.160454
214	1.84475	0.833412	1.25307	0.4168	1.00059	0.500241	0.500055	0.769242	0.769321	0.909305	0.8796786	0.4168	1.84475	0.041013
215	2.18344	0.964447	1.00038	0.4168	1.42858	0.562771	0.500055	1.00062	0.769321	0.909305	0.9735719	0.4168	2.18344	0.131035
216	1.85507	0.631976	1.15473	0.428604	1.42858	0.706211	0.500055	0.750462	0.571732	0.600283	0.8627703	0.428604	1.85507	-0.332471
217	2.52717	0.769604	1.00024	0.428604	1.09096	0.692418	0.500055	1.00037	0.667207	0.940874	0.9617502	0.428604	2.52717	0.137628
218	3.31691	0.625303	1.00024	0.721595	0.464512	0.623109	0.250027	1.00037	0.667207	0.423118	0.9092391	0.250027	3.31691	-0.144301
219	7.00308	1.35564	1.00024	0.627168	1.48245	0.591771	0.41191	1.00037	0.667207	0.634676	1.4774512	0.41191	7.00308	0.730337
220	4.16834	1.25039	1.50037	0.627168	1.43105	0.800393	0.588501	1.00037	0.714771	0.833013	1.2914366	0.588501	4.16834	-0.10525
221	4.98247	1.14904	1.50037	0.750274	1.43105	0.400197	0.588501	1.25046	1.42954	0.584492	1.4066394	0.400197	4.98247	-0.10135
222	9.44917	1.63267	1.13407	0.809622	0.715526	0.52604	0.588501	1.21444	0.945117	0.66269	1.7677846	0.52604	9.44917	0.48363
223	8.97395	1.02042	1.01999	0.809622	0.715526	0.643166	0.840223	1.8264	1.16017	0.729995	1.7739462	0.643166	8.97395	-0.61225
224	8.00118	1.57946	1.76507	0.833341	1.00062	0.321583	0.833659	2.50061	2.50161	0.800571	2.0137704	0.321583	8.00118	0.55904
225	10.0015	1.13215	1.29105	1.00017	1.25077	0.563398	0.588609	2.50061	2.0008	0.909242	2.1238299	0.563398	10.0015	-0.44731
226	7.76482	1.33448	0.645526	0.766734	0.82082	0.281699	1.17722	5.00121	1.42245	0.720112	1.9935071	0.281699	7.76482	0.20233
227	10.4491	0.976749	1.23179	0.766734	0.82082	0.281699	1.17722	1.60806	2.50039	0.834036	2.0646598	0.281699	10.4491	-0.357731
228	13.3982	1.447	1.23179	0.870812	1.44205	0.343321	1.17722	1.95982	2.50039	0.788018	2.5158621	0.343321	13.3982	0.470251
229	10.9645	1.88082	1.14639	1.11913	1.44205	0.412387	1.17722	3.91963	2.23912	1.04197	2.5343217	0.412387	10.9645	0.43382
230	8.03065	1.49969	1.43298	1.20547	1.17518	0.411179	1.17722	4.27562	4.47824	1.1712	2.4857429	0.411179	8.03065	-0.38113
231	12.0774	1.43086	1.95916	1.14661	1.17518	0.412384	1.14675	4.27562	4.95056	0.854951	2.9429475	0.412384	12.0774	-0.06883
232	11.0512	1.56081	2.12178	1.14661	1.02829	0.47118	0.638329	2.13781	1.4008	1.13047	2.2687279	0.47118	11.0512	0.12995
233	12.7133	1.30169	1.59134	1.14661	1.25624	0.617044	1.03728	1.72966	1.63746	1.59635	2.4626974	0.617044	12.7133	-0.25912
234	8.65345	2.08983	3.18267	1.1063	1.03112	0.856269	1.03728	1.83608	2.4562	1.23078	2.3479979	0.856269	8.65345	0.78814
235	25.0815	1.96738	2.387	1.1668	1.32616	0.832855	1.03728	1.63705	3.02707	1.4892	3.9952295	0.832855	25.0815	-0.12245
236	nan	1.62347	1.93128	1.07735	1.41811	0.767788	1.00031	2.45557	3.78384	1.15471	1.690269778	0.767788	3.78384	-0.34391
237	nan	2.18312	3.86256	1.53501	1.0345	0.959736	0.910928	1.22779	3.61386	1.06168	1.821020444	0.910928	3.86256	0.55965
238	nan	1.43054	2.28585	1.60097	1.36586	1.03097	0.934057	1.35009	3.93148	1.38308	1.701433	0.934057	3.93148	-0.75258
239	nan	1.34952	2.28585	1.14914	0.736951	1.22427	1.07727	1.36591	3.93148	1.87878	1.666574556	0.736951	3.93148	-0.08102
240	nan	2.33398	2.28585	1.61597	1.93162	1.38328	1.39182	1.83677	5.09096	1.60082	2.163452222	1.38328	5.09096	0.98446
241	nan	1.69806	5.05388	2.42396	1.50342	0.933446	1.419	1.56682	4.66837	1.75089	2.335316222	0.933446	5.05388	-0.63592
242	12.5285	2.33483	6.31241	1.72328	1.61793	1.4184	1.419	2.66695	4.66837	1.86716	3.655683	1.4184	12.5285	0.63677
243	nan	2.33483	6.72543	1.60043	0.849258	1.34984	1.57837	2.38307	5.46619	2.92291	2.801147556	0.849258	6.72543	0
244	nan	2.43516	4.70255	1.60043	1.44888	1.34984	2.36755	4.76614	2.70107	2.03662	2.600915556	1.34984	4.76614	0.10033
245	11.6476	1.21758	1.27322	1.48087	1.13335	1.21802	0.950256	2.90669	3.40007	2.85206	2.8079716	0.950256	11.6476	-1.21758
246	7.85985	2.43516	1.90984	2.96173	1.13335	1.28582	2.58908	2.62709	5.0005	2.81028	3.06127	1.13335	7.85985	1.21758
247	4.12565	2.2568	1.45476	1.85108	2.04756	1.25819	2.58908	2.14734	3.00079	2.72246	2.345371	1.25819	4.12565	-0.17836
248	5.54385	2.60943	2.44496	0.925542	1.29472	1.07327	2.00122	2.87081	12.5775	2.09635	3.3437652	0.925542	12.5775	0.35263
249	5.17841	2.51514	2.66701	0.925542	1.92818	0.935968	1.60841	2.93529	14.6779	1.88446	3.525631	0.925542	14.6779	-0.09429
250	3.28455	2.06566	2.13439	1.18585	2.00161	1.33357	2.20842	4.13062	12.0046	2.13474	3.248401	1.18585	12.0046	-0.44948
251	6.21305	2.18266	3.37042	1.23217	3.3093	1.77896	2.61387	3.20083	10.6682	2.6309	3.720036	1.23217	10.6682	0.117
252	3.73754	2.13044	3.76539	1.23217	3.37071	1.39676	2.66747	3.69471	11.637	2.91095	3.654314	1.23217	11.637	-0.05222
253	6.73779	2.74418	3.76539	1.23217	2.63172	1.77869	3.37081	4.8024	8.72778	3.36863	3.915956	1.23217	8.72778	0.61374
254	3.86568	2.66781	3.31126	1.39221	3.31278	1.77869	2.99225	3.69325	6.40094	3.76668	3.318155	1.39221	6.40094	-0.07637
255	6.51955	1.99955	3.45355	1.32967	2.49429	1.77869	2.99225	6.26121	8.76379	4.54282	4.013537	1.32967	8.76379	-0.66826
256	7.04163	2.46234	3.7672	1.3024	2.02783	1.93155	3.00102	5.82097	10.1845	4.9066	4.244604	1.3024	10.1845	0.46279
257	7.82556	2.56093	3.47656	1.36472	3.90119	2.42009	5.05543	6.00288	8.37932	2.90611	4.389279	1.36472	8.37932	0.09859
258	4.1344	2.80352	4.0028	1.36472	4.05358	1.53619	4.63826	3.37076	11.4316	3.23248	4.056831	1.36472	11.4316	0.24259
259	6.6215	2.50099	3.33436	1.36472	3.3351	1.66671	5.00062	5.00017	10.0026	3.46292	4.228969	1.36472	10.0026	-0.30253
260	8.60666	3.42909	2.02537	1.19747	2.96544	2.00851	5.00062	5.31268	4.18078	2.50081	3.722743	1.19747	8.60666	0.9281
261	8.29568	2.20681	3.43363	1.29686	2.85395	1.00426	1.54926	11.9847	4.03176	1.95498	3.861189	1.00426	11.9847	-1.22228
262	9.79441	3.82528	4.05732	1.50457	3.0156	1.78099	9.28953	9.19917	3.4707	1.66669	4.760426	1.50457	9.79441	1.61847
263	2.06481	1.45036	0.815722	1.50457	2.4752	1.78099	1.16119	2.29979	3.88081	1.87666	1.9310102	0.815722	3.88081	-2.37492
264	5.30721	2.64718	1.52709	3.00913	7.73501	2.15319	5.80142	2.76245	3.42603	6.10647	4.047518	1.52709	7.73501	1.19682
265	6.62883	3.80791	6.82418	3.05321	7.73501	2.52326	6.04504	4.64005	3.41264	2.49566	4.716579	2.49566	7.73501	1.16073
266	3.04739	1.90395	9.58984	1.99025	7.19492	2.20786	5.34549	4.45426	3.70592	3.89704	4.333692	1.90395	9.58984	-1.90396
267	3.59794	2.70161	nan	1.99025	7.63758	2.12592	8.31579	9.8481	9.84384	3.11687	5.464211111	1.99025	9.8481	0.79766
268	4.58175	1.9088	nan	1.99025	5.54172	3.74113	4.86035	9.8481	9.84384	3.43342	5.083262222	1.9088	9.8481	-0.79281
269	7.32006	3.5063	nan	2.07966	8.65893	3.74113	11.9136	13.6085	11.8818	3.25069	7.328963333	2.07966	13.6085	1.5975
270	4.62508	2.84545	nan	2.6016	11.0689	4.47547	16.8814	7.55508	12.3228	2.1412	7.168553333	2.1412	16.8814	-0.66085
271	4.00178	3.62906	nan	3.9024	12.4633	4.47547	6.11621	8.43307	16.8956	3.9102	7.091898889	3.62906	16.8956	0.78361
272	5.60405	5.37625	nan	4.47404	13.6074	4.50607	13.7018	27.8028	16.8956	2.85819	10.53624444	2.85819	27.8028	1.74719
273	9.03544	5.37625	nan	4.47404	11.8201	9.01213	25.1154	nan	20.4101	3.53087	11.09679125	3.53087	25.1154	0
274	6.07068	7.3976	nan	4.60512	8.16095	6.20904	12.1285	28.4272	5.546	4.33773	9.209202222	4.33773	28.4272	2.02135
275	7.59428	6.51263	nan	4.74004	21.2472	8.46467	17.6716	46.6662	5.546	7.01068	13.93925556	4.74004	46.6662	-0.88497
276	18.8967	7.68923	nan	4.85113	8.52273	9.98567	16.1702	23.3331	5.546	5.84337	11.20423667	4.85113	23.3331	1.1766
277	75.5868	9.73168	nan	4.85113	7.00795	9.98567	11.4407	64.9863	5.546	7.38411	21.83559333	4.85113	75.5868	2.04245
278	43.3296	7.41755	nan	9.19062	9.97127	8.66432	20.3341	64.9863	11.027	7.03077	20.21683667	7.03077	64.9863	-2.31413
279	8.86479	6.15353	nan	18.3812	7.97507	5.68596	17.7328	168.431	14.1822	8.32844	28.41499889	5.68596	168.431	-1.26402
280	13.9638	7.25323	nan	13.2115	6.54205	6.35784	32.4697	nan	15.7611	9.71109	13.15878875	6.35784	32.4697	1.0997
281	17.7274	7.50114	nan	13.0825	8.61838	12.0017	nan	nan	15.7611	8.01829	11.81578714	7.50114	17.7274	0.24791
282	17.7274	6.67704	nan	13.0825	7.20863	12.0017	nan	nan	1347.57	10.8216	202.1555529	6.67704	1347.57	-0.8241
283	17.7274	3.60586	nan	17.273	7.01856	19.5261	nan	nan	2695.14	8.58116	395.5531543	3.60586	2695.14	-3.07118
284	464.515	3.91574	nan	107.821	10.3222	22.8441	nan	nan	2695.14	11.0868	473.6635486	3.91574	2695.14	0.30988
285	696.772	5.0094	nan	107.821	14.435	58.5825	nan	nan	nan	13.0032	149.2705167	5.0094	696.772	1.09366
286	59.1133	14.9695	nan	nan	8.90204	nan	148.397	nan	nan	10.7365	48.423668	8.90204	148.397	9.9601
287	47.5678	10.6643	nan	nan	17.2303	nan	98.9069	nan	nan	8.05237	36.484334	8.05237	98.9069	-4.3052
288	52.4453	10.6643	nan	nan	17.3649	nan	148.36	nan	nan	10.7339	47.91368	10.6643	148.36	0
289	127.323	18.8604	nan	nan	17.2971	nan	nan	nan	nan	9.17725	43.1644375	9.17725	127.323	8.1961
290	159.154	22.9861	nan	nan	18.4795	nan	nan	nan	nan	10.7367	52.839075	10.7367	159.154	4.1257
291	140.426	18.5415	nan	nan	65.2558	nan	nan	nan	nan	11.6174	58.960175	11.6174	140.426	-4.4446
292	802.51	22.9777	nan	nan	22.352	nan	nan	nan	nan	12.9448	215.196125	12.9448	802.51	4.4362
293	668.497	26.5231	nan	nan	28.0273	nan	nan	nan	nan	9.98038	183.256945	9.98038	668.497	3.5454
294	nan	56.5171	nan	nan	37.3607	nan	nan	nan	nan	8.86441	34.24740333	8.86441	56.5171	29.994
295	nan	61.9811	nan	nan	65.2717	nan	nan	nan	nan	10.7342	45.99566667	10.7342	65.2717	5.464


==> count-vs-time-isa.tsv <==
time	P	LT	LR
0	40.1	59.3	58.6
0.5	41.6	65	62.1
1	44.6	68.6	63.3
1.5	45.8	70.7	65.8
2	46.2	72.6	67.5
2.5	46.7	74.1	68.6
3	47	74.9	69.6
3.5	47.3	75.9	70.7
4	47.7	77.1	71.2
4.5	48.1	78.3	71.8
5	48.9	79.3	72.2
5.5	49.6	80.3	72.4
6	49.7	81.3	72.9
6.5	49.9	82.2	73
7	50.3	82.7	73.1
7.5	50.5	83.3	73.2
8	50.8	84.1	73.4
8.5	51	84.7	73.5
9	51.2	85.1	73.5
9.5	51.4	85.4	73.8
10	51.7	85.8	73.9
10.5	51.9	86.3	74.2
11	52	86.6	74.3
11.5	52.2	86.7	74.4
12	52.2	87.2	74.5
12.5	52.3	87.8	74.6
13	52.4	88.1	74.8
13.5	52.6	88.4	74.9
14	52.7	88.6	74.9
14.5	53.1	88.9	75
15	53.4	89.2	75
15.5	53.7	89.6	75
16	53.8	89.9	75.1
16.5	53.8	90.2	75.2
17	53.8	90.4	75.2
17.5	53.9	90.5	75.3
18	53.9	90.6	75.3
18.5	53.9	90.7	75.4
19	54	91	75.5
19.5	54.1	91	75.6
20	54.4	91.3	75.6
20.5	54.4	91.6	75.6
21	54.5	91.6	75.6
21.5	54.6	91.7	75.7
22	54.7	91.8	75.7
22.5	54.8	91.9	75.7
23	54.9	92	75.7
23.5	55.2	92.2	75.8
24	55.2	92.4	75.8
24.5	55.2	92.5	75.8
25	55.2	92.7	75.8
25.5	55.3	92.8	75.8
26	55.3	92.9	75.9
26.5	55.4	93	75.9
27	55.6	93.1	76
27.5	55.6	93.3	76
28	55.6	93.4	76
28.5	55.7	93.6	76
29	55.7	93.7	76
29.5	55.8	93.7	76
30	55.8	93.8	76
30.5	55.9	94.1	76.1
31	56	94.1	76.1
31.5	56	94.3	76.1
32	56	94.4	76.1
32.5	56	94.4	76.1
33	56.1	94.5	76.1
33.5	56.1	94.6	76.1
34	56.1	94.8	76.1
34.5	56.2	94.9	76.1
35	56.3	94.9	76.1
35.5	56.3	95.1	76.2
36	56.3	95.3	76.2
36.5	56.4	95.3	76.2
37	56.4	95.3	76.2
37.5	56.4	95.4	76.2
38	56.5	95.4	76.2
38.5	56.5	95.4	76.2
39	56.5	95.5	76.2
39.5	56.5	95.6	76.2
40	56.5	95.7	76.2
40.5	56.5	95.7	76.2
41	56.5	95.8	76.3
41.5	56.6	95.9	76.3
42	56.6	95.9	76.4
42.5	56.7	95.9	76.4
43	56.7	95.9	76.4
43.5	56.8	96	76.4
44	56.8	96	76.4
44.5	56.8	96	76.4
45	56.9	96.2	76.4
45.5	57.1	96.2	76.4
46	57.2	96.3	76.4
46.5	57.3	96.3	76.4
47	57.4	96.3	76.4
47.5	57.5	96.3	76.5
48	57.5	96.3	76.5
48.5	57.5	96.3	76.5
49	57.6	96.3	76.5
49.5	57.6	96.3	76.5
50	57.6	96.3	76.6
50.5	57.6	96.3	76.6
51	57.6	96.3	76.6
51.5	57.7	96.3	76.6
52	57.7	96.4	76.6
52.5	57.7	96.4	76.6
53	57.8	96.5	76.6
53.5	57.8	96.5	76.6
54	57.8	96.5	76.6
54.5	57.8	96.5	76.6
55	57.9	96.5	76.6
55.5	57.9	96.7	76.6
56	57.9	96.7	76.7
56.5	58	96.7	76.7
57	58.1	96.7	76.7
57.5	58.2	96.8	76.7
58	58.2	96.8	76.7
58.5	58.2	96.9	76.7
59	58.2	96.9	76.7
59.5	58.3	96.9	76.7
60	58.3	96.9	76.7


==> count-vs-time-yagiura.tsv <==
time	D	P	LT	MT
0	46.3	63.2	83.2	34.4
0.5	49.1	64.9	87.7	44.9
1	51.9	68.4	94.7	51.6
1.5	58.9	70.2	96.1	57.5
2	61.4	70.2	96.5	62.8
2.5	63.2	70.2	97.2	67.4
3	63.2	70.2	97.9	68.8
3.5	63.2	70.2	97.9	71.9
4	63.2	70.2	98.2	74.4
4.5	63.2	70.2	98.6	76.8
5	63.2	72.3	98.9	78.6
5.5	63.2	73.7	99.6	80
6	63.2	73.7	99.6	80.7
6.5	63.2	73.7	100	81.1
7	63.2	73.7	100	81.8
7.5	63.2	74.4	100	82.8
8	63.2	75.1	100	82.8
8.5	63.2	75.1	100	83.9
9	63.2	75.4	100	84.2
9.5	63.2	75.4	100	84.2
10	63.2	75.4	100	84.6
10.5	63.2	75.4	100	84.6
11	63.2	75.4	100	84.6
11.5	63.2	75.4	100	84.6
12	63.2	75.4	100	84.9
12.5	63.2	75.4	100	85.3
13	63.2	75.4	100	85.3
13.5	63.5	75.4	100	85.3
14	63.9	75.4	100	85.3
14.5	64.6	75.4	100	86.3
15	66	75.4	100	87
15.5	66.3	76.1	100	87.4
16	66.7	76.5	100	87.7
16.5	66.7	76.8	100	88.1
17	68.1	77.2	100	88.4
17.5	69.5	77.2	100	89.1
18	69.8	77.2	100	89.1
18.5	70.2	77.2	100	89.1
19	70.2	77.2	100	89.5
19.5	70.2	77.2	100	89.5
20	70.2	77.2	100	89.8
20.5	70.2	77.5	100	90.5
21	70.2	78.2	100	90.9
21.5	70.2	78.9	100	90.9
22	70.2	79.3	100	90.9
22.5	70.5	79.6	100	91.2
23	70.9	79.6	100	91.2
23.5	71.6	79.6	100	91.2
24	71.9	79.6	100	91.2
24.5	71.9	80	100	91.6
25	71.9	80	100	91.6
25.5	71.9	80	100	91.6
26	71.9	80	100	91.6
26.5	71.9	80	100	91.9
27	71.9	80	100	91.9
27.5	71.9	80.4	100	91.9
28	71.9	80.4	100	91.9
28.5	71.9	80.7	100	93.7
29	71.9	80.7	100	94.4
29.5	71.9	80.7	100	94.4
30	71.9	80.7	100	94.4
30.5	71.9	80.7	100	94.4
31	71.9	80.7	100	94.4
31.5	71.9	80.7	100	94.4
32	71.9	80.7	100	94.4
32.5	71.9	80.7	100	94.4
33	71.9	80.7	100	94.4
33.5	71.9	80.7	100	94.7
34	71.9	80.7	100	94.7
34.5	71.9	80.7	100	94.7
35	71.9	80.7	100	94.7
35.5	71.9	80.7	100	94.7
36	71.9	80.7	100	95.1
36.5	71.9	80.7	100	95.1
37	71.9	80.7	100	95.1
37.5	71.9	80.7	100	95.1
38	71.9	80.7	100	95.4
38.5	71.9	80.7	100	95.4
39	71.9	80.7	100	95.4
39.5	71.9	80.7	100	95.4
40	71.9	80.7	100	95.4
40.5	71.9	80.7	100	95.4
41	71.9	80.7	100	95.4
41.5	71.9	80.7	100	95.4
42	71.9	80.7	100	95.4
42.5	71.9	80.7	100	95.4
43	71.9	80.7	100	95.8
43.5	71.9	80.7	100	95.8
44	71.9	80.7	100	95.8
44.5	71.9	80.7	100	95.8
45	71.9	80.7	100	95.8
45.5	71.9	80.7	100	95.8
46	71.9	80.7	100	95.8
46.5	71.9	81.1	100	96.1
47	71.9	81.1	100	96.1
47.5	71.9	81.1	100	96.1
48	71.9	81.1	100	96.1
48.5	71.9	81.1	100	96.1
49	71.9	81.4	100	96.5
49.5	71.9	81.8	100	96.8
50	71.9	81.8	100	96.8
50.5	71.9	81.8	100	96.8
51	71.9	81.8	100	97.2
51.5	71.9	82.1	100	97.2
52	71.9	82.5	100	97.2
52.5	72.3	82.5	100	97.9
53	72.3	82.5	100	97.9
53.5	72.3	82.5	100	97.9
54	72.3	82.5	100	97.9
54.5	72.3	82.5	100	97.9
55	72.3	82.5	100	97.9
55.5	72.3	82.5	100	97.9
56	73	82.5	100	97.9
56.5	73.3	82.5	100	97.9
57	73.3	82.5	100	98.2
57.5	73.3	82.5	100	98.6
58	73.3	82.5	100	98.6
58.5	73.3	82.5	100	98.6
59	73.7	82.5	100	98.6
59.5	73.7	82.5	100	98.6
60	73.7	82.5	100	98.6
60.5	73.7	82.5	100	98.6
61	73.7	82.5	100	98.6
61.5	73.7	82.5	100	98.6
62	73.7	82.5	100	98.6
62.5	73.7	82.5	100	98.6
63	73.7	82.5	100	98.6
63.5	73.7	82.5	100	98.9
64	73.7	82.5	100	98.9
64.5	73.7	82.5	100	99.3
65	73.7	82.5	100	99.3
65.5	73.7	82.5	100	99.3
66	73.7	82.5	100	99.3
66.5	73.7	82.5	100	99.3
67	73.7	82.5	100	99.3
67.5	73.7	82.5	100	99.3
68	73.7	82.5	100	99.3
68.5	73.7	82.5	100	99.3
69	73.7	82.5	100	99.3
69.5	73.7	82.5	100	99.3
70	73.7	82.5	100	99.3
70.5	73.7	82.5	100	99.6
71	73.7	82.5	100	99.6
71.5	73.7	83.2	100	99.6
72	73.7	83.2	100	99.6
72.5	73.7	83.5	100	99.6
73	73.7	83.5	100	99.6
73.5	73.7	83.9	100	99.6
74	73.7	83.9	100	100
74.5	73.7	83.9	100	100
75	73.7	83.9	100	100
75.5	73.7	83.9	100	100
76	73.7	83.9	100	100
76.5	73.7	83.9	100	100
77	73.7	84.2	100	100
77.5	73.7	84.2	100	100
78	73.7	84.2	100	100
78.5	73.7	84.6	100	100
79	73.7	84.6	100	100
79.5	73.7	84.6	100	100
80	73.7	84.6	100	100
80.5	73.7	84.6	100	100
81	73.7	85.3	100	100
81.5	73.7	85.3	100	100
82	73.7	85.3	100	100
82.5	73.7	85.3	100	100
83	73.7	85.3	100	100
83.5	73.7	85.3	100	100
84	73.7	85.3	100	100
84.5	73.7	85.3	100	100
85	73.7	85.3	100	100
85.5	73.7	85.3	100	100
86	73.7	85.3	100	100
86.5	73.7	85.3	100	100
87	73.7	85.3	100	100
87.5	73.7	85.3	100	100
88	73.7	85.3	100	100
88.5	73.7	85.3	100	100
89	73.7	85.3	100	100
89.5	73.7	85.6	100	100
90	73.7	85.6	100	100
90.5	73.7	85.6	100	100
91	73.7	85.6	100	100
91.5	73.7	86.3	100	100
92	73.7	86.3	100	100
92.5	73.7	86.3	100	100
93	73.7	86.3	100	100
93.5	73.7	86.3	100	100
94	73.7	86.3	100	100
94.5	73.7	86.3	100	100
95	73.7	86.7	100	100
95.5	73.7	86.7	100	100
96	73.7	86.7	100	100
96.5	73.7	86.7	100	100
97	73.7	86.7	100	100
97.5	73.7	86.7	100	100
98	73.7	86.7	100	100
98.5	73.7	86.7	100	100
99	73.7	86.7	100	100
99.5	73.7	86.7	100	100
100	73.7	86.7	100	100
100.5	73.7	86.7	100	100
101	73.7	87	100	100
101.5	73.7	87.7	100	100
102	73.7	87.7	100	100
102.5	73.7	87.7	100	100
103	73.7	87.7	100	100
103.5	73.7	87.7	100	100
104	73.7	87.7	100	100
104.5	73.7	87.7	100	100
105	73.7	87.7	100	100
105.5	73.7	87.7	100	100
106	73.7	87.7	100	100
106.5	73.7	87.7	100	100
107	73.7	87.7	100	100
107.5	73.7	87.7	100	100
108	73.7	87.7	100	100
108.5	73.7	87.7	100	100
109	73.7	87.7	100	100
109.5	73.7	87.7	100	100
110	73.7	87.7	100	100
110.5	73.7	87.7	100	100
111	73.7	87.7	100	100
111.5	73.7	87.7	100	100
112	73.7	87.7	100	100
112.5	73.7	87.7	100	100
113	73.7	87.7	100	100
113.5	73.7	87.7	100	100
114	73.7	87.7	100	100
114.5	73.7	87.7	100	100
115	73.7	87.7	100	100
115.5	73.7	87.7	100	100
116	73.7	87.7	100	100
116.5	73.7	87.7	100	100
117	73.7	87.7	100	100
117.5	73.7	87.7	100	100
118	73.7	87.7	100	100
118.5	73.7	87.7	100	100
119	73.7	87.7	100	100
119.5	73.7	87.7	100	100
120	73.7	88.1	100	100
120.5	73.7	88.4	100	100
121	73.7	88.4	100	100
121.5	73.7	88.4	100	100
122	73.7	88.4	100	100
122.5	73.7	88.4	100	100
123	73.7	88.4	100	100
123.5	74	88.4	100	100
124	74.7	88.4	100	100
124.5	74.7	88.4	100	100
125	74.7	88.4	100	100
125.5	74.7	88.4	100	100
126	75.1	88.4	100	100
126.5	75.1	88.4	100	100
127	75.4	88.4	100	100
127.5	75.4	88.4	100	100
128	75.4	88.4	100	100
128.5	75.4	88.4	100	100
129	75.4	88.4	100	100
129.5	75.4	88.4	100	100
130	75.4	88.4	100	100
130.5	75.4	88.4	100	100
131	75.4	88.8	100	100
131.5	75.4	88.8	100	100
132	75.4	88.8	100	100
132.5	75.4	88.8	100	100
133	75.4	88.8	100	100
133.5	75.4	88.8	100	100
134	75.4	88.8	100	100
134.5	75.4	88.8	100	100
135	75.4	88.8	100	100
135.5	75.4	88.8	100	100
136	75.4	89.1	100	100
136.5	75.4	89.1	100	100
137	75.4	89.1	100	100
137.5	75.4	89.5	100	100
138	75.4	89.5	100	100
138.5	75.4	89.5	100	100
139	75.4	89.5	100	100
139.5	75.4	89.5	100	100
140	75.4	89.5	100	100
140.5	75.4	89.5	100	100
141	75.4	89.5	100	100
141.5	75.4	89.5	100	100
142	75.4	89.5	100	100
142.5	75.4	89.5	100	100
143	75.4	89.5	100	100
143.5	75.4	89.5	100	100
144	75.4	89.5	100	100
144.5	75.4	89.5	100	100
145	75.4	89.5	100	100
145.5	75.4	89.5	100	100
146	75.4	89.5	100	100
146.5	75.4	89.5	100	100
147	75.4	89.5	100	100
147.5	75.4	89.5	100	100
148	75.4	89.5	100	100
148.5	75.4	89.5	100	100
149	75.4	89.5	100	100
149.5	75.4	89.5	100	100
150	75.4	89.5	100	100
150.5	75.4	89.5	100	100
151	75.4	89.5	100	100
151.5	75.4	89.5	100	100
152	75.4	89.5	100	100
152.5	75.4	89.5	100	100
153	75.4	89.5	100	100
153.5	75.4	89.5	100	100
154	75.4	89.5	100	100
154.5	75.4	89.5	100	100
155	75.4	89.5	100	100
155.5	75.4	89.5	100	100
156	75.4	89.5	100	100
156.5	75.4	89.5	100	100
157	75.4	89.5	100	100
157.5	75.4	89.5	100	100
158	75.4	89.5	100	100
158.5	75.4	89.5	100	100
159	75.4	89.5	100	100
159.5	75.4	89.5	100	100
160	75.4	89.5	100	100
160.5	75.4	89.5	100	100
161	75.8	89.5	100	100
161.5	75.8	89.5	100	100
162	75.8	89.5	100	100
162.5	75.8	89.8	100	100
163	75.8	89.8	100	100
163.5	75.8	89.8	100	100
164	75.8	89.8	100	100
164.5	75.8	89.8	100	100
165	75.8	89.8	100	100
165.5	75.8	89.8	100	100
166	76.1	89.8	100	100
166.5	76.1	89.8	100	100
167	76.5	89.8	100	100
167.5	76.5	89.8	100	100
168	76.5	89.8	100	100
168.5	76.8	89.8	100	100
169	76.8	89.8	100	100
169.5	76.8	89.8	100	100
170	76.8	89.8	100	100
170.5	76.8	89.8	100	100
171	76.8	89.8	100	100
171.5	76.8	89.8	100	100
172	76.8	89.8	100	100
172.5	76.8	89.8	100	100
173	76.8	89.8	100	100
173.5	76.8	89.8	100	100
174	76.8	89.8	100	100
174.5	76.8	89.8	100	100
175	76.8	89.8	100	100
175.5	76.8	89.8	100	100
176	77.2	89.8	100	100
176.5	77.2	89.8	100	100
177	77.2	89.8	100	100
177.5	77.2	89.8	100	100
178	77.2	89.8	100	100
178.5	77.2	90.2	100	100
179	77.2	90.2	100	100
179.5	77.2	90.2	100	100
180	77.2	90.2	100	100
180.5	77.2	90.2	100	100
181	77.2	90.5	100	100
181.5	77.2	90.5	100	100
182	77.2	90.5	100	100
182.5	77.2	90.5	100	100
183	77.2	90.5	100	100
183.5	77.2	90.5	100	100
184	77.2	90.5	100	100
184.5	77.2	90.5	100	100
185	77.2	90.5	100	100
185.5	77.2	90.5	100	100
186	77.2	90.5	100	100
186.5	77.2	90.5	100	100
187	77.2	90.5	100	100
187.5	77.2	90.5	100	100
188	77.2	90.5	100	100
188.5	77.2	90.5	100	100
189	77.2	90.5	100	100
189.5	77.2	90.5	100	100
190	77.2	90.5	100	100
190.5	77.2	90.5	100	100
191	77.2	90.5	100	100
191.5	77.2	90.5	100	100
192	77.2	90.5	100	100
192.5	77.2	90.5	100	100
193	77.2	90.5	100	100
193.5	77.2	90.5	100	100
194	77.2	90.5	100	100
194.5	77.2	90.5	100	100
195	77.2	90.5	100	100
195.5	77.2	90.5	100	100
196	77.2	90.5	100	100
196.5	77.2	90.5	100	100
197	77.2	90.5	100	100
197.5	77.2	90.5	100	100
198	77.2	90.5	100	100
198.5	77.2	90.5	100	100
199	77.2	90.5	100	100
199.5	77.2	90.5	100	100
200	77.2	90.5	100	100
200.5	77.2	90.5	100	100
201	77.2	90.5	100	100
201.5	77.2	90.5	100	100
202	77.2	90.5	100	100
202.5	77.2	90.5	100	100
203	77.2	90.5	100	100
203.5	77.2	90.5	100	100
204	77.2	90.5	100	100
204.5	77.2	90.5	100	100
205	77.2	90.5	100	100
205.5	77.2	90.5	100	100
206	77.2	90.5	100	100
206.5	77.2	90.5	100	100
207	77.2	90.5	100	100
207.5	77.2	90.5	100	100
208	77.2	90.5	100	100
208.5	77.2	90.5	100	100
209	77.2	90.5	100	100
209.5	77.2	90.9	100	100
210	77.2	90.9	100	100
210.5	77.2	90.9	100	100
211	77.2	90.9	100	100
211.5	77.2	90.9	100	100
212	77.2	90.9	100	100
212.5	77.2	90.9	100	100
213	77.2	90.9	100	100
213.5	77.2	90.9	100	100
214	77.2	90.9	100	100
214.5	77.2	90.9	100	100
215	77.2	90.9	100	100
215.5	77.2	90.9	100	100
216	77.2	90.9	100	100
216.5	77.2	90.9	100	100
217	77.2	90.9	100	100
217.5	77.2	90.9	100	100
218	77.2	90.9	100	100
218.5	77.2	90.9	100	100
219	77.2	90.9	100	100
219.5	77.2	90.9	100	100
220	77.2	90.9	100	100
220.5	77.2	90.9	100	100
221	77.2	90.9	100	100
221.5	77.2	90.9	100	100
222	77.2	90.9	100	100
222.5	77.2	90.9	100	100
223	77.2	90.9	100	100
223.5	77.2	90.9	100	100
224	77.2	90.9	100	100
224.5	77.2	90.9	100	100
225	77.2	90.9	100	100
225.5	77.5	90.9	100	100
226	77.5	90.9	100	100
226.5	77.9	90.9	100	100
227	77.9	90.9	100	100
227.5	77.9	90.9	100	100
228	77.9	90.9	100	100
228.5	77.9	90.9	100	100
229	77.9	90.9	100	100
229.5	77.9	90.9	100	100
230	77.9	90.9	100	100
230.5	77.9	90.9	100	100
231	77.9	90.9	100	100
231.5	77.9	90.9	100	100
232	77.9	90.9	100	100
232.5	77.9	90.9	100	100
233	77.9	90.9	100	100
233.5	77.9	90.9	100	100
234	77.9	90.9	100	100
234.5	77.9	90.9	100	100
235	77.9	90.9	100	100
235.5	77.9	90.9	100	100
236	77.9	90.9	100	100
236.5	77.9	90.9	100	100
237	77.9	90.9	100	100
237.5	77.9	90.9	100	100
238	77.9	90.9	100	100
238.5	77.9	90.9	100	100
239	77.9	90.9	100	100
239.5	77.9	90.9	100	100
240	77.9	90.9	100	100
240.5	77.9	90.9	100	100
241	77.9	90.9	100	100
241.5	77.9	90.9	100	100
242	77.9	90.9	100	100
242.5	77.9	90.9	100	100
243	77.9	90.9	100	100
243.5	77.9	90.9	100	100
244	77.9	90.9	100	100
244.5	77.9	90.9	100	100
245	77.9	90.9	100	100
245.5	77.9	90.9	100	100
246	77.9	90.9	100	100
246.5	77.9	90.9	100	100
247	77.9	90.9	100	100
247.5	77.9	91.2	100	100
248	77.9	91.2	100	100
248.5	77.9	91.2	100	100
249	77.9	91.2	100	100
249.5	77.9	91.2	100	100
250	77.9	91.2	100	100
250.5	77.9	91.2	100	100
251	77.9	91.2	100	100
251.5	77.9	91.2	100	100
252	77.9	91.2	100	100
252.5	77.9	91.2	100	100
253	77.9	91.2	100	100
253.5	77.9	91.2	100	100
254	77.9	91.2	100	100
254.5	77.9	91.2	100	100
255	77.9	91.2	100	100
255.5	77.9	91.2	100	100
256	77.9	91.2	100	100
256.5	77.9	91.2	100	100
257	77.9	91.2	100	100
257.5	77.9	91.2	100	100
258	77.9	91.2	100	100
258.5	78.9	91.2	100	100
259	78.9	91.2	100	100
259.5	78.9	91.2	100	100
260	78.9	91.2	100	100
260.5	78.9	91.2	100	100
261	78.9	91.2	100	100
261.5	78.9	91.2	100	100
262	78.9	91.2	100	100
262.5	78.9	91.2	100	100
263	78.9	91.2	100	100
263.5	78.9	91.2	100	100
264	78.9	91.2	100	100
264.5	78.9	91.2	100	100
265	78.9	91.2	100	100
265.5	78.9	91.2	100	100
266	78.9	91.2	100	100
266.5	78.9	91.2	100	100
267	78.9	91.2	100	100
267.5	78.9	91.2	100	100
268	78.9	91.2	100	100
268.5	78.9	91.2	100	100
269	78.9	91.2	100	100
269.5	78.9	91.2	100	100
270	78.9	91.2	100	100
270.5	78.9	91.2	100	100
271	78.9	91.2	100	100
271.5	78.9	91.2	100	100
272	78.9	91.2	100	100
272.5	78.9	91.2	100	100
273	78.9	91.2	100	100
273.5	78.9	91.2	100	100
274	78.9	91.2	100	100
274.5	78.9	91.2	100	100
275	78.9	91.2	100	100
275.5	78.9	91.2	100	100
276	78.9	91.2	100	100
276.5	78.9	91.2	100	100
277	78.9	91.2	100	100
277.5	78.9	91.2	100	100
278	78.9	91.2	100	100
278.5	78.9	91.2	100	100
279	78.9	91.2	100	100
279.5	78.9	91.2	100	100
280	78.9	91.2	100	100
280.5	78.9	91.2	100	100
281	78.9	91.2	100	100
281.5	78.9	91.2	100	100
282	78.9	91.2	100	100
282.5	78.9	91.2	100	100
283	78.9	91.2	100	100
283.5	78.9	91.2	100	100
284	78.9	91.2	100	100
284.5	78.9	91.2	100	100
285	78.9	91.2	100	100
285.5	78.9	91.2	100	100
286	78.9	91.2	100	100
286.5	78.9	91.2	100	100
287	78.9	91.2	100	100
287.5	78.9	91.2	100	100
288	78.9	91.2	100	100
288.5	78.9	91.2	100	100
289	78.9	91.2	100	100
289.5	78.9	91.2	100	100
290	78.9	91.2	100	100
290.5	78.9	91.2	100	100
291	78.9	91.2	100	100
291.5	78.9	91.2	100	100
292	78.9	91.2	100	100
292.5	78.9	91.2	100	100
293	78.9	91.2	100	100
293.5	78.9	91.2	100	100
294	78.9	91.2	100	100
294.5	78.9	91.2	100	100
295	78.9	91.2	100	100
295.5	78.9	91.2	100	100
296	78.9	91.2	100	100
296.5	78.9	91.2	100	100
297	78.9	91.2	100	100
297.5	78.9	91.2	100	100
298	78.9	91.2	100	100
298.5	78.9	91.2	100	100
299	78.9	91.2	100	100
299.5	78.9	91.2	100	100
300	78.9	91.2	100	100
300.5	78.9	91.2	100	100
301	78.9	91.2	100	100
301.5	78.9	91.2	100	100
302	78.9	91.2	100	100
302.5	78.9	91.2	100	100
303	78.9	91.2	100	100
303.5	78.9	91.2	100	100
304	78.9	91.2	100	100
304.5	78.9	91.2	100	100
305	78.9	91.2	100	100
305.5	78.9	91.2	100	100
306	78.9	91.2	100	100
306.5	78.9	91.2	100	100
307	78.9	91.2	100	100
307.5	78.9	91.2	100	100
308	78.9	91.2	100	100
308.5	78.9	91.2	100	100
309	78.9	91.2	100	100
309.5	78.9	91.2	100	100
310	78.9	91.2	100	100
310.5	78.9	91.2	100	100
311	78.9	91.2	100	100
311.5	78.9	91.2	100	100
312	78.9	91.2	100	100
312.5	78.9	91.2	100	100
313	78.9	91.2	100	100
313.5	78.9	91.2	100	100
314	78.9	91.2	100	100
314.5	78.9	91.2	100	100
315	78.9	91.2	100	100
315.5	78.9	91.2	100	100
316	78.9	91.2	100	100
316.5	78.9	91.2	100	100
317	78.9	91.2	100	100
317.5	78.9	91.2	100	100
318	78.9	91.2	100	100
318.5	78.9	91.2	100	100
319	78.9	91.2	100	100
319.5	78.9	91.2	100	100
320	78.9	91.2	100	100
320.5	78.9	91.2	100	100
321	78.9	91.2	100	100
321.5	78.9	91.2	100	100
322	78.9	91.2	100	100
322.5	78.9	91.2	100	100
323	78.9	91.2	100	100
323.5	78.9	91.2	100	100
324	78.9	91.2	100	100
324.5	78.9	91.2	100	100
325	78.9	91.2	100	100
325.5	78.9	91.2	100	100
326	78.9	91.2	100	100
326.5	78.9	91.2	100	100
327	78.9	91.2	100	100
327.5	78.9	91.2	100	100
328	78.9	91.2	100	100
328.5	78.9	91.2	100	100
329	78.9	91.2	100	100
329.5	78.9	91.2	100	100
330	78.9	91.2	100	100
330.5	78.9	91.2	100	100
331	78.9	91.2	100	100
331.5	78.9	91.2	100	100
332	78.9	91.2	100	100
332.5	78.9	91.2	100	100
333	78.9	91.2	100	100
333.5	78.9	91.2	100	100
334	78.9	91.2	100	100
334.5	78.9	91.2	100	100
335	78.9	91.2	100	100
335.5	78.9	91.2	100	100
336	78.9	91.2	100	100
336.5	78.9	91.2	100	100
337	78.9	91.6	100	100
337.5	78.9	91.6	100	100
338	78.9	91.6	100	100
338.5	78.9	91.6	100	100
339	78.9	91.6	100	100
339.5	78.9	91.6	100	100
340	78.9	91.6	100	100
340.5	78.9	91.6	100	100
341	78.9	91.6	100	100
341.5	78.9	91.6	100	100
342	78.9	91.6	100	100
342.5	78.9	91.6	100	100
343	78.9	91.6	100	100
343.5	78.9	91.6	100	100
344	78.9	91.6	100	100
344.5	78.9	91.6	100	100
345	78.9	91.6	100	100
345.5	78.9	91.6	100	100
346	78.9	91.6	100	100
346.5	78.9	91.6	100	100
347	78.9	91.6	100	100
347.5	78.9	91.6	100	100
348	78.9	91.6	100	100
348.5	78.9	91.6	100	100
349	78.9	91.6	100	100
349.5	78.9	91.9	100	100
350	78.9	91.9	100	100
350.5	78.9	91.9	100	100
351	78.9	91.9	100	100
351.5	78.9	92.3	100	100
352	78.9	92.3	100	100
352.5	78.9	92.3	100	100
353	78.9	92.3	100	100
353.5	78.9	92.3	100	100
354	78.9	92.3	100	100
354.5	78.9	92.3	100	100
355	78.9	92.3	100	100
355.5	78.9	92.3	100	100
356	78.9	92.6	100	100
356.5	78.9	92.6	100	100
357	78.9	93	100	100
357.5	78.9	93	100	100
358	78.9	93	100	100
358.5	78.9	93	100	100
359	78.9	93	100	100
359.5	78.9	93	100	100
360	78.9	93	100	100

